Network Inspection for Detecting Strategic Attacks

This article studies a problem of strategic network inspection, in which a defender (agency) is tasked with detecting the presence of multiple attacks in the network. An inspection strategy entails monitoring the network components, possibly in a randomized manner, using a given number of detectors. We formulate the network inspection problem $(\mathcal{P})$ as a large-scale bilevel optimization problem, in which the defender seeks to determine an inspection strategy with minimum number of detectors that ensures a target expected detection rate under worst-case attacks. We show that optimal solutions of $(\mathcal{P})$ can be obtained from the equilibria of a large-scale zero-sum game. Our equilibrium analysis involves both game-theoretic and combinatorial arguments, and leads to a computationally tractable approach to solve $(\mathcal{P})$. Firstly, we construct an approximate solution by utilizing solutions of minimum set cover (MSC) and maximum set packing (MSP) problems, and evaluate its detection performance. In fact, this construction generalizes some of the known results in network security games. Secondly, we leverage properties of the optimal detection rate to iteratively refine our MSC/MSP-based solution through a column generation procedure. Computational results on benchmark water networks demonstrate the scalability, performance, and operational feasibility of our approach. The results indicate that utilities can achieve a high level of protection in large-scale networks by strategically positioning a small number of detectors.

==> Evaluation_2.csv <==
b1,lb,ne,ub,alpha
0,0,0,0,0.75
1,0.25,0.286,0.33,0.75
2,0.5,0.571,0.667,0.75
3,0.75,0.833,1,0.75
4,1,1,1,0.75

==> Net3_ky5.csv <==
Time,Objective,Support_Size,Node_Basis_Size,Time2,Objective2,Support_Size2,Node_Basis_Size2
0,0,0,0,0,0,0,0
0.595515866,0.736842105,19,19,0.055517199,0,1,14
0.736864081,0.736842105,19,19,0.177151251,0,1,14
0.855233275,0.736842105,19,19,0.289275273,0,1,14
0.969059478,0.736842105,19,19,0.402722339,0,1,14
1.156364832,0.736842105,19,19,0.513968667,0,1,14
1.271034163,0.736842105,19,19,0.630386057,0,1,14
1.390699592,0.736842105,19,19,0.742987023,0,1,14
1.507076205,0.736842105,19,19,0.858590463,0,1,14
1.670150782,0.736842105,19,19,0.974619384,0,1,14
1.786471039,0.736842105,19,19,1.116662187,0,1,14
1.903865836,0.736842105,19,19,1.240983303,0,1,14
2.076406407,0.736842105,19,19,1.414147626,0.090909091,11,142
2.198132816,0.736842105,19,19,1.526825437,0.125,8,109
2.33482209,0.736842105,19,19,1.666384283,0.2,5,69
2.451611921,0.736842105,19,19,1.779783415,0.2,5,67
2.569692834,0.736842105,19,19,1.921547761,0.230769231,8,90
2.696451438,0.736842105,19,19,2.035985206,0.235294118,7,87
2.816944782,0.736842105,19,19,2.157565916,0.263157895,9,101
2.962771702,0.736842105,19,19,2.273367383,0.290322581,11,117
3.101993633,0.736842105,19,19,2.434729252,0.333333333,8,100
3.225593375,0.736842105,19,19,2.563043713,0.333333333,8,100
3.358067197,0.736842105,19,19,2.676614338,0.333333333,8,100
3.47663013,0.736842105,19,19,2.842294635,0.333333333,8,100
3.595453948,0.736842105,19,19,2.955158383,0.333333333,11,128
3.715101042,0.736842105,19,19,3.068508068,0.343283582,11,125
3.836123549,0.736842105,19,19,3.182523698,0.365695793,13,140
4.000155512,0.736842105,19,19,3.297561503,0.371179039,13,143
4.147173975,0.736842105,19,19,3.41691393,0.380530973,13,140
4.268421899,0.736842105,19,19,3.56558357,0.407407407,12,131
4.413953808,0.736842105,19,19,3.723718569,0.427299703,13,138
4.552869583,0.736842105,19,19,3.887341332,0.444444444,12,127
4.683606526,0.736842105,19,19,4.005278768,0.449251248,15,150
4.804691667,0.736842105,19,19,4.121810274,0.454744411,18,170
4.953644989,0.736842105,19,19,4.238221934,0.467164179,18,172
5.07493785,0.736842105,19,19,4.355437069,0.471798428,20,181
5.220409282,0.736842105,19,19,4.47200469,0.482142857,19,178
5.342622836,0.736842105,19,19,4.650026795,0.49403626,17,165
5.46626871,0.736842105,19,19,4.766393292,0.501121212,18,172
5.61238242,0.736842105,19,19,4.887331316,0.505510365,17,158
5.734388964,0.736842105,19,19,5.003337776,0.518588059,17,153
5.861254706,0.736842105,19,19,5.119178415,0.530247877,17,152
5.983356337,0.736842105,19,19,5.274680809,0.539405713,18,157
6.106335784,0.736842105,19,19,5.392587082,0.546712803,16,146
6.271113284,0.736842105,19,19,5.508022963,0.549423631,16,148
6.405052916,0.736842105,19,19,5.663311204,0.553005533,18,154
6.528532551,0.736842105,19,19,5.814553397,0.554357291,19,162
6.650960103,0.736842105,19,19,5.940222024,0.556721311,19,160
6.773694372,0.736842105,19,19,6.059869528,0.557701792,20,165
6.899577527,0.736842105,19,19,6.259956469,0.562656717,21,166
7.020614205,0.736842105,19,19,6.380669574,0.566931211,21,166
7.143736366,0.736842105,19,19,6.499235157,0.5712524,24,181
7.271017234,0.736842105,19,19,6.619945171,0.575838598,24,178
7.397215314,0.736842105,19,19,6.738480052,0.581705224,23,171
7.522509739,0.736842105,19,19,6.896700589,0.585878209,24,178
7.652169311,0.736897275,30,104,7.016008116,0.588358011,26,186
7.779772715,0.737201908,32,111,7.135007111,0.595427126,26,182
7.929111946,0.737373737,29,96,7.25419768,0.602687688,25,179
8.056784726,0.737373737,29,96,7.374374336,0.613336771,26,179
8.182006748,0.737662338,28,96,7.494547825,0.620846169,25,179
8.348986003,0.737662338,28,96,7.616024123,0.625959795,23,167
8.475813741,0.737960721,31,111,7.763477761,0.633054294,23,168
8.601610359,0.738061708,31,116,7.902810381,0.635693464,23,168
8.740386264,0.738231515,31,114,8.050585929,0.638451815,23,168
8.869031592,0.738339313,31,120,8.186512638,0.643576479,27,187
9.007253718,0.738637514,35,120,8.320062353,0.648229059,26,183
9.139368079,0.738706934,36,130,8.453414895,0.652864101,28,191
9.267396345,0.738765904,35,123,8.578839376,0.654689248,25,172
9.39918664,0.738786151,35,126,8.701629833,0.657516693,27,181
9.542683219,0.741818182,31,114,8.823437124,0.658387128,27,183
9.670285616,0.743381334,31,117,8.948913686,0.659953407,29,186
9.801321129,0.744139559,35,141,9.097166631,0.663164539,30,187
9.934002593,0.745379689,32,127,9.220063537,0.667095175,25,172
10.13887689,0.745411094,32,121,9.387242204,0.669846687,29,186
10.26846411,0.745878752,32,125,9.552277109,0.671663498,29,186
10.42092562,0.746166541,33,123,9.676150032,0.672405828,28,183
10.56888647,0.746206963,35,128,9.807392283,0.672621199,30,188
10.73291065,0.746276719,36,129,9.931495463,0.673730409,31,188
10.86832275,0.746331192,37,130,10.05998089,0.676585262,30,191
11.00193473,0.746379036,36,129,10.18402481,0.678547922,32,191
11.15192747,0.74644717,33,121,10.31932168,0.682028118,31,187
11.34106009,0.74644717,33,121,10.46063322,0.685611698,29,176
11.47946099,0.74644717,33,121,10.61971998,0.686711379,29,181
11.66446762,0.74644717,33,121,10.77088633,0.68764279,31,182
11.81617806,0.746626537,34,125,10.94375255,0.688014053,30,180
11.95245725,0.746626537,34,125,11.12410092,0.688154229,33,187
12.08761536,0.746725408,36,130,12.25573093,0.688396499,34,190
12.22484295,0.746725408,36,130,12.41773446,0.691679096,32,184
12.36794375,0.746725408,36,130,12.54249587,0.692566954,33,186
12.50540562,0.746733005,35,130,12.72111521,0.694887314,33,185
12.66641611,0.746820445,35,127,12.88651225,0.696309759,27,159
12.80367,0.746981813,34,119,13.02207859,0.696853694,30,172
12.9684037,0.747018592,36,129,13.16090389,0.697476498,33,180
13.14577871,0.747018592,36,129,13.28878994,0.698634963,33,184
13.28125412,0.747018592,36,129,13.42043167,0.69945359,30,170
13.47364,0.747067517,34,125,13.55149464,0.700772984,32,176
13.61715735,0.747067517,34,125,13.69407609,0.702121663,32,171
13.7662091,0.747273261,34,122,13.82159504,0.703974029,33,169
13.97320206,0.747273261,34,122,13.95306313,0.705572002,32,169
14.13269895,0.747455029,38,135,14.08321169,0.706378762,31,163
14.28551659,0.747464873,38,137,14.22323922,0.713696888,33,169
14.42182157,0.747523915,37,134,14.3641515,0.717772169,28,151
14.58864979,0.747813553,36,124,14.49569192,0.720688444,28,152
14.73250527,0.748229058,34,119,14.62239532,0.723569155,28,154
14.87506938,0.748229058,34,119,14.7650769,0.724421592,29,154
15.02105564,0.748229058,34,119,14.897851,0.725310231,31,163
15.17044807,0.748229058,34,119,15.06162996,0.725862264,30,158
15.32035047,0.748250571,34,122,15.21247091,0.726018276,32,163
15.46395484,0.748274565,34,122,15.34537601,0.726372329,29,150
15.64266474,0.748296574,35,127,15.49313219,0.726833531,31,158
15.7911195,0.748296574,35,127,15.62556215,0.727490646,30,157
15.97950273,0.748296574,35,127,15.76361279,0.727810719,30,155
16.13126741,0.748296574,35,127,15.8961458,0.728296351,33,162
16.29392194,0.748296574,35,127,16.0608033,0.728945379,32,162
16.44409606,0.748296574,35,127,16.1963721,0.730095365,30,160
16.59244857,0.748405204,34,117,16.32946301,0.730535646,36,166
16.76574698,0.748513805,37,128,16.4776672,0.731132573,34,157
16.91181379,0.74851931,38,129,16.61127437,0.731575304,35,160
17.07256603,0.74851931,38,129,16.77802796,0.731773649,34,156
17.22262563,0.748685663,37,131,16.9113043,0.732142526,35,156
17.36463816,0.748771804,34,126,17.04532049,0.733089069,33,151
17.50917905,0.748885462,36,126,17.1795413,0.733163387,34,156
17.66036675,0.748885462,36,126,17.34005716,0.733493667,34,149
17.8077508,0.748885462,36,126,17.49838282,0.733646168,35,152
17.97275684,0.748885462,36,126,17.64651282,0.733778906,36,153
18.12859737,0.748919099,37,125,17.78409638,0.734499256,36,153
18.27779038,0.749400697,34,121,17.9227063,0.736094408,36,152
18.43388981,0.749400697,34,121,18.05683284,0.737380069,33,147
18.65089707,0.749400697,34,121,18.19790792,0.737597062,35,154
18.79756672,0.749401321,36,125,18.33476557,0.738364006,34,147
18.95375224,0.749401321,36,125,18.48210468,0.73907966,34,147
19.10127369,0.749401321,36,125,18.63825159,0.739699028,34,145
19.25161041,0.749877418,30,107,18.79770285,0.740584947,35,151
19.41473074,0.749877418,30,107,18.92915795,0.74087904,31,141
19.57926918,0.749877418,30,107,19.06602136,0.741020736,32,148
19.73041904,0.749929939,29,96,19.23085478,0.741345506,33,148
19.93126184,0.749929939,29,96,19.42015122,0.741449916,34,152
20.09938021,0.749929939,29,96,19.56079298,0.741592465,32,150
20.25316726,0.749929939,29,96,19.73342337,0.741757086,33,149
20.4049564,0.75,27,94,19.866644,0.741889547,33,150
20.60880906,0.75,27,93,20.00313792,0.742538891,36,154
20.77282912,0.75,27,92,20.14733739,0.743344572,32,141
20.94138918,0.75,26,94,20.29103175,0.743465909,36,152
21.08953726,0.75,27,94,20.45509126,0.743742374,36,152
21.2464131,0.75,26,94,20.60527587,0.743783512,34,145
21.39569388,0.75,26,94,20.74584529,0.743840405,33,143
21.55765368,0.75,26,94,20.88456883,0.743843466,33,144
21.71188444,0.75,26,94,21.05168488,0.743896453,34,146
21.86756502,0.75,27,94,21.19297515,0.744226629,35,142
22.02185754,0.75,28,94,21.36873058,0.744385785,34,146
22.18353764,0.75,26,92,21.52269493,0.744385785,34,146
22.36250197,0.75,27,94,21.66859309,0.744477512,33,144
22.5903228,0.75,26,94,21.84540821,0.744537097,34,144
22.74161506,0.75,27,94,21.99285068,0.744867632,32,136
,,,,22.13821092,0.744935741,30,131
,,,,22.28066636,0.744941016,31,132
,,,,22.4543772,0.744941016,31,132
,,,,22.59600241,0.744941016,31,132
,,,,22.7349758,0.745245956,34,139
,,,,22.90247922,0.745245956,34,139
,,,,23.06578398,0.745263159,37,146
,,,,23.22753119,0.745263159,37,146
,,,,23.38285229,0.745558806,34,139
,,,,23.53037617,0.745658755,36,142
,,,,23.74583828,0.745658755,36,142
,,,,23.94984898,0.745659756,36,142
,,,,24.11101144,0.745713588,37,146
,,,,24.25353696,0.745716012,37,145
,,,,24.40391919,0.746403352,33,137
,,,,24.55407674,0.746454555,34,143
,,,,24.70484263,0.746522137,35,146
,,,,24.85807621,0.746522137,35,146
,,,,25.03261981,0.746538642,35,145
,,,,25.18504504,0.746545119,33,139
,,,,25.33057044,0.746545119,33,139
,,,,25.49284006,0.746739641,34,139
,,,,25.6502559,0.74674282,35,141
,,,,25.85999959,0.746938763,35,143
,,,,26.01378665,0.746950865,36,143
,,,,26.17628185,0.746950865,36,143
,,,,26.32817059,0.747380305,35,137
,,,,26.49222353,0.747510696,36,139
,,,,26.64474379,0.747510696,36,139
,,,,26.79939662,0.747520135,37,144
,,,,26.96578571,0.747828561,37,142
,,,,27.11696089,0.747983534,36,140
,,,,27.27014614,0.747983534,36,140
,,,,27.42216907,0.748313464,34,132
,,,,27.58061118,0.748359399,33,131
,,,,27.74633792,0.748359399,33,131
,,,,27.89824837,0.748359399,33,131
,,,,28.06871648,0.748364527,32,130
,,,,28.22916957,0.748399537,35,133
,,,,28.38546322,0.748399537,35,133
,,,,28.53597035,0.748399537,35,133
,,,,28.7250848,0.748425632,35,137
,,,,28.90007144,0.748425632,35,137
,,,,29.04856015,0.748425632,35,137
,,,,29.20747418,0.748425632,35,137
,,,,29.36621438,0.748425632,35,137
,,,,29.55066493,0.748425632,35,137
,,,,29.72951924,0.748531396,34,131
,,,,29.90226929,0.748531396,34,131
,,,,30.06918239,0.748599787,36,137
,,,,30.23792649,0.748599787,36,137
,,,,30.41906712,0.748599787,36,137
,,,,30.58704335,0.748599787,36,137
,,,,30.76374821,0.748599787,36,137
,,,,30.92332917,0.748613668,31,126
,,,,31.1048515,0.748613668,31,126
,,,,31.31803506,0.748615161,32,127
,,,,31.4812109,0.748715085,35,136
,,,,31.64401806,0.748715085,35,136
,,,,31.80230944,0.748715815,37,140
,,,,31.97034745,0.748823539,33,129
,,,,32.13102194,0.748823539,33,129
,,,,32.34716933,0.748823539,33,129
,,,,32.55286274,0.748862438,35,133
,,,,32.72313346,0.748982351,35,130
,,,,32.88495051,0.748982351,35,130
,,,,33.0482732,0.749054637,39,139
,,,,33.22641409,0.749142831,38,137
,,,,33.40842633,0.749155041,38,140
,,,,33.97096139,0.749155041,38,140
,,,,34.16578853,0.749155041,38,140
,,,,34.35775201,0.749155041,38,140
,,,,34.52742137,0.749155041,38,140
,,,,34.71980616,0.749160658,39,140
,,,,34.8974317,0.749186212,38,136
,,,,35.06279606,0.7492814,39,136
,,,,35.21728476,0.7492814,39,136
,,,,35.39477052,0.749619674,39,131
,,,,35.56890462,0.749772176,34,124
,,,,35.76648473,0.749772176,34,124
,,,,35.93153174,0.749772176,34,124
,,,,36.09844284,0.749772176,34,124
,,,,36.27095394,0.749772799,33,123
,,,,36.4430816,0.749772799,33,123
,,,,36.64574827,0.749812829,34,124
,,,,36.82187829,0.749812829,34,124
,,,,37.00807267,0.749812829,34,124
,,,,37.20044869,0.749812829,34,124
,,,,37.41240995,0.749812829,34,124
,,,,37.58437731,0.749812829,34,124
,,,,37.76745356,0.749812829,34,124
,,,,37.94422738,0.749812829,34,124
,,,,38.11630463,0.749812829,34,124
,,,,38.29140365,0.75,31,122

==> Net7_ky13_b1_21.csv <==
Time,Objective,Support_Size,Node_Basis_Size,Time2,Objective2,Support_Size2,Node_Basis_Size2
0,0,0,0,0,0,0,0
0.166252054,0.7,10,30,0.250601743,0,1,21
0.298204831,0.7,10,30,0.639625204,0,1,21
0.436424813,0.7,10,30,1.106019636,0,1,21
0.610475963,0.7,10,30,1.60607628,0,1,21
0.77295658,0.7,10,30,2.097062721,0,1,21
0.942960275,0.7,10,30,2.476202176,0,1,21
1.075299151,0.7,10,30,2.822243142,0,1,21
1.21817859,0.7,10,30,3.225953249,0,1,21
1.372552482,0.7,10,30,3.577749125,0,1,21
1.544894244,0.7,10,30,3.732798982,0,1,21
1.691777721,0.7,10,30,3.855725725,0,1,21
1.829588262,0.7,10,30,4.005960613,0,1,21
1.986005783,0.7,10,30,4.204609862,0,1,21
2.153491202,0.7,10,30,4.408182538,0,1,21
2.310727626,0.7,10,30,4.564661151,0,1,21
2.452188259,0.7,10,30,4.689271207,0,1,21
2.590087022,0.7,10,30,4.812897114,0,1,21
2.733776302,0.7,10,30,4.93925186,0.058823529,17,303
2.873416142,0.7,10,30,5.072737559,0.111111111,9,170
3.009710298,0.7,10,30,5.197913582,0.142857143,7,138
3.164659854,0.7,10,30,5.34725951,0.142857143,7,138
3.341015231,0.7,10,30,5.538052199,0.166666667,6,119
3.499588618,0.7,10,30,5.663656465,0.176470588,8,161
3.643011668,0.7,10,30,5.78815617,0.205882353,10,168
3.807579706,0.7,10,30,5.91594415,0.230769231,9,164
3.947532488,0.7,10,30,6.062718922,0.25,9,176
4.094600293,0.7,10,30,6.186721907,0.25,15,248
4.24972277,0.7,10,30,6.314030405,0.257503949,15,250
4.393514878,0.7,10,30,6.516759791,0.270440252,14,230
4.538096623,0.7,10,30,6.643869869,0.279569892,16,257
4.697909736,0.7,10,30,6.800064055,0.297577855,15,248
5.133956599,0.7,10,30,6.924553006,0.305825243,15,245
5.27541253,0.7,10,30,7.053195499,0.31610338,15,239
5.424770778,0.7,10,30,7.182395867,0.336032389,13,219
5.565384251,0.7,10,30,7.357726529,0.344086022,13,224
5.706995028,0.7,10,30,7.542261045,0.347826087,13,222
5.857643935,0.7,10,30,8.228304376,0.350331317,17,261
6.005587963,0.7,10,30,8.824642883,0.353413655,17,266
6.152802877,0.7,10,30,9.462906133,0.358642046,18,276
6.29266807,0.7,10,30,9.999447643,0.364197016,18,269
6.476263509,0.7,10,30,10.43955957,0.371373924,17,253
6.620288657,0.7,10,30,10.57476395,0.380249716,17,251
6.764342105,0.7,10,30,10.73624455,0.389626818,18,265
6.923676147,0.7,10,30,10.93105285,0.397832659,20,286
7.095854727,0.7,10,30,11.21165672,0.405295605,20,287
7.248963107,0.7,10,30,11.37418694,0.410726968,22,295
7.41689829,0.7,10,30,11.52426103,0.419554392,22,300
7.599019454,0.7,10,30,11.75800973,0.425201157,23,295
7.851224474,0.7,10,30,11.93624606,0.434616673,20,281
8.033447898,0.7,10,30,12.13993329,0.440187102,22,300
8.184897355,0.7,10,30,12.29960925,0.44278304,23,305
8.332273216,0.7,10,30,12.48620101,0.445101846,23,304
8.484800698,0.7,10,30,12.73076829,0.447591146,25,322
8.63414674,0.7,10,30,12.8884926,0.451140753,25,317
8.792010018,0.7,10,30,13.04902598,0.454704496,27,326
8.940286399,0.7,10,30,13.20530038,0.459035115,25,313
9.094912707,0.7,10,30,13.36789524,0.465620163,25,315
9.273447479,0.7,10,30,13.49949046,0.474730194,24,304
9.420435104,0.7,10,30,13.63456857,0.483705798,25,309
9.585939547,0.7,10,30,13.76764688,0.486298866,26,321
9.788291523,0.7,10,30,13.9194229,0.496378666,22,286
9.943773832,0.7,10,30,14.06496317,0.501998507,23,292
10.11802979,0.7,10,30,14.20177486,0.50569032,23,303
10.28724017,0.7,10,30,14.33549064,0.512206296,24,313
10.4707561,0.7,10,30,14.49609013,0.515340711,25,316
10.6277341,0.7,10,30,14.64687556,0.519319695,25,309
10.80138295,0.7,10,30,14.78333215,0.523763448,27,327
10.95294616,0.7,10,30,14.95021917,0.525200119,28,336
11.11293907,0.7,10,30,15.08675546,0.528689244,27,330
11.30115629,0.7,10,30,17.61021755,0.530391579,26,318
11.46171599,0.700059589,40,176,17.75486256,0.532664921,28,333
11.63731283,0.700109808,44,216,17.93515391,0.537357437,28,334
11.83005054,0.700192177,42,202,18.07561407,0.541020765,28,334
12.01921003,0.700392157,45,224,18.47972898,0.544441716,28,332
12.20391256,0.700673515,45,224,18.66923045,0.545595344,31,356
12.36601173,0.700869457,44,217,18.82676709,0.547062643,29,337
12.53632224,0.700938658,45,231,19.21900089,0.549300576,29,328
12.69747227,0.701017314,47,242,19.38439625,0.552109575,28,325
12.86015162,0.701222681,47,230,19.56595192,0.55646927,31,344
13.02806904,0.701386412,48,237,19.70797693,0.558255459,32,348
13.58873706,0.701595106,46,229,19.91235675,0.561875283,29,325
13.75500753,0.701604566,47,243,20.0551291,0.5650209,28,320
13.92569017,0.701862055,46,236,20.20507152,0.567627894,31,342
14.1662956,0.701948216,49,269,20.4008275,0.570323673,32,345
14.36715419,0.702020981,47,256,20.54277122,0.572789382,31,339
14.53763444,0.70211527,49,251,20.71329023,0.57744637,30,333
14.71623004,0.702341279,49,247,20.93666518,0.579642569,33,349
14.88698876,0.702387399,49,239,21.14363948,0.581045683,32,347
15.06060984,0.702387399,49,239,21.2859929,0.584091664,31,330
15.23820946,0.702509339,52,259,21.4481873,0.586502182,35,357
15.41714188,0.702663202,51,264,21.59572036,0.588150162,33,343
15.62040078,0.703135289,52,266,21.77380077,0.589209485,35,353
15.83980875,0.703184945,51,258,21.93628836,0.590653151,35,352
16.01549849,0.703294038,51,258,22.09070184,0.592930904,36,351
16.19456965,0.703448537,49,256,22.24883946,0.594531947,35,343
16.36818558,0.703513433,51,269,22.47715074,0.596554866,35,339
16.55586332,0.703577135,51,263,22.76549731,0.598880378,37,352
16.73612046,0.703726306,53,265,23.81238748,0.607246405,36,352
16.92168544,0.703729797,53,270,23.98429791,0.612093419,32,323
17.09220316,0.704047333,50,269,26.7158054,0.614849808,34,344
17.27858252,0.70424616,50,255,26.8804551,0.619161859,34,338
17.4696841,0.704736927,50,251,28.08811534,0.620336129,37,362
17.65358978,0.705163539,50,242,29.3200757,0.622590061,34,341
17.83097889,0.705193089,48,239,29.48227921,0.623854788,37,354
18.09509996,0.70544118,47,245,30.29852282,0.625974768,35,343
18.30139744,0.705498554,47,250,30.45996413,0.627778909,37,352
18.48088691,0.70569294,50,246,30.63896505,0.62935884,35,341
18.67022666,0.705798123,50,255,30.79879704,0.630565456,38,353
19.12681241,0.705848426,49,254,30.95538707,0.631731808,36,340
19.59256106,0.70587682,50,255,31.11520376,0.635868066,37,345
20.42673752,0.706033291,48,241,31.28092778,0.637882501,35,332
20.87611212,0.706049288,48,244,31.4659156,0.638671225,36,338
21.06577841,0.706080165,49,241,31.62122093,0.640636188,36,332
21.25923824,0.706091949,50,262,31.77883446,0.641241824,35,324
21.4577557,0.706100615,49,251,31.97544484,0.642135561,36,330
21.64243502,0.706120971,50,261,32.49559989,0.643337571,38,338
21.8409447,0.706405186,48,254,32.68743053,0.645317229,38,333
22.04754955,0.706434722,49,251,32.87768191,0.64671388,39,334
22.30061904,0.706502302,45,235,33.04092923,0.648245057,37,322
22.56019756,0.706670004,52,251,33.20940027,0.651326909,37,322
22.76441735,0.706670004,52,251,33.40363041,0.653867427,36,310
22.96248794,0.706681011,53,257,33.56856617,0.655345439,38,325
23.15115719,0.706708501,52,256,33.73990638,0.657002718,38,317
23.36029643,0.706809653,52,260,33.91718875,0.66006472,39,324
23.5594692,0.706884123,52,252,35.23819237,0.661408341,37,316
23.78476108,0.706904679,53,258,35.74627117,0.662022334,40,328
23.99227768,0.707074375,50,254,36.34248356,0.663166384,40,325
24.19099921,0.707109374,51,251,36.75979316,0.663596347,43,332
24.39913541,0.707126659,51,265,37.0009206,0.664067982,40,322
24.62024555,0.707264181,50,256,37.17831842,0.664739266,42,322
24.85481197,0.707305308,50,263,37.34919683,0.666153543,40,317
25.07313678,0.707344815,51,267,37.52239153,0.666808747,40,317
25.30661969,0.70736073,53,279,37.73462958,0.667466021,42,330
25.53723444,0.707381521,55,277,37.92348811,0.66798799,44,333
25.74978764,0.707402629,52,279,38.15100347,0.668889028,42,328
25.94371586,0.707433645,55,280,38.31951599,0.669972335,45,335
26.15326918,0.707545896,53,275,38.49798056,0.670605433,44,336
26.38067876,0.707802825,54,267,38.67045487,0.671378909,43,333
26.57894552,0.708164662,54,266,38.84225111,0.672462815,47,346
26.78193401,0.708173075,55,273,39.21863166,0.673135298,40,313
26.98748456,0.708472537,54,266,39.40572833,0.673618179,42,321
27.20438265,0.708542766,55,269,39.62016913,0.673718379,45,341
27.40516496,0.708853024,56,265,39.84612554,0.673813622,44,333
27.62204939,0.709015009,56,264,40.05611006,0.67413945,45,333
27.83027884,0.709259185,56,263,40.24437521,0.674438038,44,327
28.03727804,0.709287389,55,263,40.43545292,0.674722582,45,325
28.25296856,0.709366732,57,257,40.6421237,0.675138561,42,307
28.49626591,0.709774725,54,264,40.86028697,0.675274131,44,317
28.72034255,0.709945397,55,256,41.06992222,0.67556277,46,333
28.95730544,0.709982784,54,266,41.25474726,0.675734713,51,345
29.19739281,0.710009434,56,270,41.4418348,0.676259166,45,327
29.42067155,0.710084513,58,279,41.65512464,0.677016808,45,322
29.70960601,0.710226288,55,269,41.83587191,0.677382767,46,328
29.94062793,0.710312282,53,266,42.0111231,0.678399978,45,314
30.16958218,0.71076113,54,267,42.19236297,0.679897056,45,310
30.41577156,0.710786617,54,272,42.38541441,0.680220613,46,322
30.6510558,0.710993186,56,264,42.62299762,0.680503721,44,312
30.89607117,0.711073148,54,272,42.83412441,0.680723507,46,324
31.11079111,0.711173726,53,265,43.03014847,0.680902029,45,320
31.31385695,0.71118625,55,276,43.21119183,0.681131332,46,322
31.52507509,0.711348396,58,266,43.39153346,0.681668474,47,317
31.74888462,0.711348396,58,266,43.58254882,0.682108542,50,335
31.95683476,0.7113541,58,270,43.77881667,0.68271991,45,312
32.17450595,0.711449363,55,267,43.9692396,0.683197619,49,326
32.40818251,0.711608583,58,271,44.16769276,0.683465483,49,326
32.69181878,0.711784958,58,272,44.40385195,0.684859556,47,321
32.93382809,0.711851586,56,273,44.60736591,0.68611966,45,310
33.51162914,0.712017516,56,267,44.84784448,0.68804604,49,326
33.73352307,0.712105735,60,283,45.04991739,0.688692042,48,319
33.94942141,0.712187289,57,276,45.24495531,0.689071995,50,323
34.18425641,0.712218998,57,280,45.44791597,0.689697929,51,325
34.43812367,0.712252303,58,278,45.6456925,0.690045661,47,316
34.72157848,0.712354056,59,287,45.84310598,0.690533704,49,320
34.94263801,0.712449763,56,275,46.07780276,0.690766622,49,321
35.1888609,0.712580352,59,277,46.27667506,0.691224976,51,329
35.43643705,0.712926447,58,267,46.47795356,0.69182618,49,316
35.66270782,0.713228163,56,275,46.68645655,0.692334544,49,315
35.91991908,0.713253289,58,280,46.87968398,0.692828544,50,319
36.14567165,0.713612253,54,262,47.07461655,0.693041874,52,326
36.3872026,0.713655832,53,260,47.38032838,0.693641896,51,322
36.65353153,0.713765674,53,258,47.57554834,0.695251588,50,314
36.98756976,0.713779184,54,269,47.78346875,0.695990151,50,321
37.21711484,0.713809262,56,277,47.98042446,0.696846718,53,314
37.49582902,0.71385158,55,271,48.17994591,0.697519138,53,319
37.72995912,0.713866474,53,264,48.41176904,0.698200618,52,319
37.95970834,0.713944368,55,276,48.63546298,0.69862326,48,304
38.18068497,0.714052151,59,287,48.85863387,0.698805117,47,300
38.44913399,0.714249291,56,270,49.07882709,0.69910058,54,322
38.7210738,0.71432752,54,264,49.30246539,0.699369254,52,318
38.97941681,0.714397499,54,266,50.53388586,0.699912572,51,311
39.2164066,0.71443412,55,262,50.78377515,0.700263218,52,311
39.45535122,0.714575106,56,272,50.97180041,0.700809186,53,309
39.6869351,0.714575509,56,272,51.17667691,0.700989384,52,319
39.92133684,0.714740336,55,266,51.38958505,0.701328819,50,310
40.19605226,0.714758393,56,270,51.59428604,0.701617473,50,309
40.45001599,0.714900579,57,266,51.81558261,0.702137186,53,313
40.70066705,0.714921737,55,264,52.39497709,0.702391149,49,302
40.93616056,0.71492392,57,269,52.61346718,0.702893433,52,308
41.18972101,0.714948577,56,266,52.86593444,0.703286536,52,301
41.42566805,0.714982212,57,265,53.11924753,0.703777575,51,299
41.67075705,0.715004849,58,279,53.32875325,0.704177546,52,310
41.92311961,0.715092869,57,269,53.62394939,0.704669527,54,305
42.17268254,0.715277037,61,276,53.83331074,0.705046493,50,291
42.4636626,0.715334213,57,269,54.03097697,0.705450714,56,306
42.72710948,0.715444068,57,275,54.24458762,0.705480803,54,306
42.9946626,0.715758136,58,274,54.46506045,0.70553914,56,314
43.26145562,0.716089447,54,264,54.67163793,0.705701914,51,292
43.5448535,0.716127277,55,270,54.87628334,0.705788454,51,297
43.77278927,0.716245368,55,270,56.242964,0.70580156,53,303
44.03772066,0.716263776,58,279,56.45085709,0.705885708,53,299
44.27455101,0.716267227,56,280,56.7079723,0.706137863,55,306
44.52379208,0.716285329,56,273,56.923914,0.706376811,53,292
44.77092655,0.716363812,57,280,57.21696714,0.706488228,53,292
45.0082313,0.716412568,59,296,57.4508034,0.706764052,54,296
45.27366666,0.716764034,58,277,57.7044967,0.706920106,54,294
45.52628423,0.716923778,55,273,57.9386685,0.707571415,55,302
45.76740732,0.717105771,58,292,58.15372424,0.707869098,53,296
46.04422889,0.717105771,58,292,58.38193422,0.708235079,53,296
46.33496516,0.717324136,61,288,58.63298175,0.708318185,51,295
46.61529766,0.717403418,57,280,58.85280073,0.708522966,56,317
46.92502841,0.717461636,56,271,59.09562028,0.708648813,56,316
47.22304585,0.71762616,57,278,59.32316679,0.708773937,55,317
47.48545214,0.717883851,53,265,59.58735303,0.70898409,55,314
47.72689944,0.718178061,58,279,59.80183747,0.70931654,56,312
47.98513597,0.718569257,53,271,60.0452938,0.709507526,56,306
48.24123046,0.718718387,55,270,60.27943897,0.709643521,57,304
48.52469789,0.718984679,56,272,60.60838092,0.709754128,58,308
48.83827374,0.719133669,58,279,60.84355859,0.709882764,57,308
49.10487686,0.719392444,59,279,61.08597389,0.709907105,59,318
49.38929977,0.719673378,57,273,61.32254498,0.710095705,57,312
49.67771849,0.71968166,57,275,61.54239884,0.710654663,55,301
49.96456867,0.719777617,56,274,61.75937751,0.710812513,59,313
50.25972202,0.719946016,62,286,61.98781022,0.710987641,57,300
50.52286878,0.720288284,57,275,62.25945973,0.711233882,56,294
50.78661152,0.720345184,57,274,62.48185546,0.711606957,54,291
51.06033478,0.720394186,57,281,62.72680789,0.711744469,55,296
51.31986786,0.720485461,59,278,63.03130633,0.71185148,56,293
51.61741556,0.720569524,55,263,63.30245337,0.711928155,55,291
51.88503128,0.720578662,56,270,63.54001462,0.711959231,55,290
52.22320093,0.720580678,56,270,63.76042685,0.712051631,55,292
52.49099042,0.720726073,53,262,63.98430355,0.712107849,54,285
52.76001218,0.72083693,53,258,64.23497569,0.712120815,53,287
53.12292185,0.720852575,53,256,64.50321265,0.712243221,53,285
53.45556392,0.720926423,54,265,64.78043426,0.712284126,55,288
53.7399135,0.720932177,51,256,65.04787742,0.712381358,56,288
54.00456724,0.720935425,52,259,65.29775179,0.712501538,57,291
54.29684314,0.72093633,52,256,65.52465083,0.712552194,61,307
54.58181781,0.72093633,52,256,65.76744418,0.712658562,58,301
54.85936368,0.720967424,52,259,66.00352648,0.712737017,60,300
55.14425336,0.720980909,53,262,66.24919071,0.712953746,57,290
55.45634887,0.720985829,49,254,66.48025019,0.713014566,56,284
55.7690912,0.720992699,51,258,66.7572448,0.713047071,57,287
56.074715,0.720992699,51,258,66.99735216,0.713072579,58,284
56.37322732,0.721034045,51,256,67.27869103,0.713072579,58,284
56.71289553,0.721137739,48,251,67.51327158,0.713300211,57,284
57.00814612,0.721178661,51,255,67.76188064,0.71354602,57,285
57.32725031,0.721178661,51,255,68.02851559,0.713638212,55,282
57.65441138,0.721178661,51,255,68.28380033,0.713737138,55,281
58.00631723,0.721202656,55,268,68.60962006,0.713906935,56,277
58.3018545,0.721202656,55,268,68.862694,0.713915141,56,277
58.57824524,0.721302165,54,265,69.13072226,0.714132436,53,280
58.88197513,0.721351203,51,263,69.37525073,0.714469189,55,287
59.17014316,0.721376584,52,264,69.66798285,0.714581799,57,284
59.47835284,0.721376584,52,264,69.94070378,0.714650594,55,273
59.8168999,0.721408167,52,263,70.21213252,0.714734626,57,283
60.13324256,0.721465647,51,264,71.51303095,0.714772533,58,285
60.42663407,0.72148407,53,268,71.81869385,0.714821979,58,285
60.72195899,0.72148407,53,268,72.07282948,0.714994008,56,283
61.06006259,0.721495993,54,268,72.31548451,0.714994003,56,283
61.37665194,0.721513922,52,267,72.92371833,0.715044516,57,282
61.63659726,0.721519647,55,270,73.27886059,0.715149328,56,279
61.96141065,0.721519647,55,270,73.53798737,0.715226738,54,277
62.26474449,0.721520366,56,272,73.79089026,0.715333369,52,272
62.64140302,0.721520366,56,272,74.06208549,0.715354741,53,274
62.94510669,0.721520366,56,272,74.36012742,0.715410385,55,273
63.22931304,0.721520366,56,272,74.65052613,0.715446433,55,270
63.55925776,0.721608788,54,269,74.96911102,0.715467026,56,278
63.85425444,0.721617879,56,269,75.53953499,0.715500437,58,278
64.13997015,0.721707105,59,269,75.8226452,0.715643287,59,281
64.46772728,0.721745818,56,269,76.08910572,0.715771116,58,282
64.84677192,0.721808549,60,272,76.35804616,0.716038999,57,281
65.15403105,0.721815427,59,270,76.61229251,0.716477953,60,288
65.48372642,0.721827251,60,274,76.86848843,0.716859792,59,284
65.7841607,0.721866243,57,266,77.16129825,0.717036777,57,280
66.07651462,0.72187445,58,266,77.43128549,0.717115251,57,274
66.40049104,0.72191454,53,255,77.70775905,0.717265929,55,278
66.71231357,0.721946037,53,255,78.00061465,0.717281659,56,282
67.02768219,0.721948514,54,265,78.27286552,0.717403155,56,278
67.33650432,0.721948514,54,265,78.55519598,0.717576451,59,282
67.6247754,0.721975664,53,259,78.82846446,0.717754369,56,265
67.94912705,0.721994017,53,259,79.10128472,0.71791196,55,262
68.31582858,0.721994017,53,259,79.71922787,0.717966226,56,269
68.65521964,0.721994017,53,259,80.00805535,0.717981911,56,269
68.98566218,0.722061755,54,255,80.28104319,0.718003806,60,281
69.3237963,0.722069406,56,260,80.5658512,0.718005789,60,277
69.64677569,0.722085791,56,260,80.82526108,0.718056724,62,280
69.96489576,0.722086134,57,262,81.08469708,0.718382214,58,277
70.33555763,0.72208987,56,260,81.37878919,0.718415478,57,271
70.65553375,0.722107827,52,251,81.66520418,0.718670688,55,264
71.02126767,0.722156904,50,246,81.93533446,0.718791989,60,274
71.36390727,0.722156904,50,246,82.22172442,0.718917621,59,272
71.74415183,0.722190547,55,256,82.51549559,0.719067984,58,276
72.07953965,0.722196463,58,255,82.78369089,0.719220016,54,257
72.47069244,0.722196463,58,255,83.13018792,0.719277053,57,259
72.80695084,0.722221867,57,257,83.38214992,0.719429481,52,246
73.11990537,0.722236154,57,255,83.64635516,0.719429481,52,246
73.44541649,0.722236154,57,255,83.94419694,0.71943141,51,244
73.78713246,0.722236154,57,255,84.25068844,0.719458639,52,253
74.08987831,0.722261984,55,251,84.60726101,0.719512876,52,255
74.42978459,0.722261984,55,251,84.86365864,0.719514651,52,255
74.85056954,0.72226803,57,253,85.15381672,0.719518393,54,264
75.2034866,0.722268658,58,255,85.42898428,0.719597127,54,253
75.5061368,0.722275456,61,260,85.71500508,0.71960716,53,251
75.85465617,0.722275456,61,260,86.00034089,0.719623708,53,251
76.26077647,0.722355611,53,248,86.30472872,0.719623708,53,251
76.61826933,0.72238524,57,256,86.61641095,0.71968488,54,256
76.97902701,0.722415012,55,251,86.90326733,0.719753695,59,271
77.32505971,0.722416028,54,252,87.19479824,0.719826693,59,273
77.68716611,0.722436733,56,256,87.50701165,0.719924989,52,258
78.07240504,0.722436733,56,256,87.87391841,0.719928958,53,261
78.38326749,0.722569238,53,246,88.16205463,0.719939203,52,258
78.78933294,0.722760375,54,250,88.4707091,0.719944267,54,263
79.16275821,0.722818285,55,255,88.77359076,0.719962163,54,259
79.51628586,0.722912793,53,244,89.07330667,0.720010276,58,268
79.86517622,0.722912793,53,244,89.38103752,0.720029617,58,266
80.24010181,0.722918963,53,243,89.68647756,0.720051104,55,260
80.56959322,0.722968208,49,235,89.98915951,0.720056382,57,265
80.98110762,0.722973806,54,254,90.30145721,0.720065956,57,264
81.35585272,0.722990042,51,247,90.58888145,0.72016444,57,264
81.74886928,0.722996513,51,248,90.89471526,0.720253204,55,261
82.15834066,0.723072532,49,238,91.18674388,0.720260986,58,266
82.51388078,0.723087417,48,238,91.49781139,0.720272373,57,264
82.85511232,0.723087417,48,238,91.81574468,0.72028692,59,267
83.2199671,0.723088538,54,260,92.17492837,0.720320495,63,272
83.56967367,0.723095598,51,244,92.51028758,0.7203388,61,267
83.99715987,0.723099192,53,255,92.82110796,0.720338946,61,267
84.35457967,0.723157682,51,249,93.17927488,0.720418216,61,272
85.05171328,0.723165601,52,252,93.49545551,0.720420592,60,265
85.4434644,0.723166431,54,255,93.85305355,0.720480582,57,257
85.82502419,0.723188528,53,254,94.19625825,0.720484919,64,276
86.18139957,0.723192643,53,247,94.50793674,0.720490633,64,278
86.49872184,0.723192643,53,247,94.85333432,0.720673748,63,271
86.81601806,0.723192643,53,247,95.17140591,0.720936467,54,254
87.17909417,0.723229934,52,252,95.47100131,0.721158649,52,246
87.51094866,0.723357281,52,246,95.80516844,0.721158649,52,246
87.92209489,0.723386847,53,247,96.16629757,0.721158649,52,246
88.28806575,0.723394758,55,247,96.54047405,0.721172095,54,254
88.67759011,0.723394758,55,247,96.87529107,0.721492064,50,243
89.00733587,0.723397624,55,249,97.20211799,0.721492934,52,250
89.38611967,0.723410021,56,251,97.5333474,0.721585674,55,254
89.77637011,0.723478005,52,236,97.91406297,0.721585769,55,254
90.1352335,0.723478005,52,236,98.2639477,0.721589352,55,254
90.54237687,0.72354261,52,240,98.60307364,0.721780745,59,264
90.95303878,0.72354261,52,240,98.94379922,0.721815517,60,268
91.30036637,0.723608707,53,237,99.2725729,0.72182889,62,272
91.71509314,0.723608707,53,237,100.2734484,0.72185855,59,261
92.08838678,0.723608707,53,237,100.5747396,0.721877004,58,256
92.44885883,0.723609027,55,244,100.9477675,0.721900853,61,267
92.8967515,0.723669505,53,239,101.2763507,0.721981426,62,271
93.32650777,0.723669505,53,239,101.5947263,0.722049285,61,266
93.73478022,0.723669505,53,239,101.9584608,0.722167996,56,261
94.13513192,0.723669505,53,239,102.3579304,0.722169525,55,256
94.52105044,0.723669505,53,239,102.8383686,0.722170244,53,254
94.93243038,0.723725526,53,240,103.5967153,0.72228437,57,259
95.30786361,0.723725526,52,236,104.1618591,0.72229361,59,263
95.7078204,0.723725526,53,240,104.5459927,0.72229361,59,263
96.17567758,0.723725526,53,240,104.9084113,0.722386962,58,256
96.58327033,0.723725526,53,240,105.3463318,0.722386962,58,256
96.99331234,0.723725526,52,236,105.7612492,0.722559312,49,241
97.41764401,0.723725526,53,240,106.1538951,0.722559312,49,241
97.77368467,0.723801386,52,235,106.4623694,0.722623452,50,237
98.11707392,0.723802936,53,237,106.8729989,0.722640258,53,241
98.46527412,0.723802936,53,237,107.2681314,0.722640809,52,239
98.80435709,0.723887048,51,226,107.623225,0.722641789,53,243
99.17403677,0.723887048,51,226,107.9962444,0.722650197,50,238
99.54063652,0.723887048,51,226,108.2926891,0.722650197,50,238
100.0016823,0.723888544,55,245,108.6827744,0.722650432,49,236
100.4135567,0.723888544,55,245,109.1489484,0.722650432,49,236
100.7671179,0.723934366,49,225,109.5738489,0.722651581,51,239
101.1964033,0.723947255,50,222,109.9126634,0.722695608,55,247
101.6048231,0.723947255,50,222,110.3079323,0.722703331,53,244
102.0656191,0.723947255,50,222,110.7000418,0.722703331,53,244
102.5004172,0.723947255,50,222,111.106162,0.722703331,53,244
102.8950307,0.723947255,50,222,111.4331612,0.722706602,51,237
103.2916942,0.723947255,50,222,111.7987948,0.722745961,50,234
103.7424333,0.723947255,50,222,112.232147,0.722745961,50,234
104.1016763,0.72394867,50,224,112.7380112,0.722752952,51,236
104.562316,0.723966159,51,224,113.1091023,0.722752952,51,236
104.954576,0.723966159,51,224,113.4531426,0.722807237,51,233
105.3960932,0.723966159,51,224,113.8142684,0.722918204,56,245
105.8634171,0.723966159,51,224,114.2191894,0.722928099,56,245
106.2695442,0.723966159,51,224,114.5740884,0.722998226,52,234
106.6969663,0.723966159,51,224,114.9764837,0.723028164,52,235
107.1295782,0.723966159,51,224,115.333501,0.723028164,52,235
107.5818912,0.723966252,51,224,115.7321925,0.723031981,52,237
108.0030133,0.723986906,52,229,116.104264,0.723031981,52,237
108.4341319,0.723986906,52,229,116.4750037,0.723170435,50,237
108.8883478,0.723986906,52,229,116.9038241,0.723170435,50,237
109.3051131,0.723986906,52,229,117.3865567,0.723170435,50,237
109.7484987,0.723986906,52,229,117.7734157,0.723225637,51,243
110.2294222,0.723986906,52,229,118.1345201,0.723225637,51,243
110.6915464,0.723986906,52,229,118.500198,0.723225637,51,243
111.121663,0.723986906,52,229,118.9045798,0.723272379,51,237
111.5239282,0.724013379,52,229,119.310014,0.723272379,51,237
111.9855412,0.724013379,52,229,119.766802,0.723272379,51,237
112.4511373,0.724013379,52,229,120.1298925,0.723272379,51,237
112.8839586,0.724026631,51,226,120.5215782,0.723272379,51,237
113.3059413,0.724026631,51,226,120.9488547,0.723272379,51,237
113.6764717,0.724026631,51,226,121.3345399,0.723272379,51,237
114.1487567,0.724026631,51,226,121.6990369,0.723281678,56,248
114.6015799,0.724026631,51,226,122.1543186,0.723281678,56,248
114.9860999,0.724047036,55,234,122.6045667,0.723295387,56,245
115.4308314,0.724047134,57,240,122.9712983,0.723295387,56,245
115.8544192,0.724047583,55,234,123.3862268,0.723299187,56,245
116.2963124,0.724102855,53,233,123.8241445,0.723421166,50,235
116.6993828,0.724105178,53,237,124.24928,0.723476567,50,236
117.1522115,0.724105178,53,237,124.7043557,0.723476567,50,236
117.6073041,0.724105178,53,237,125.1290076,0.723476567,50,236
118.0624999,0.724105178,53,237,125.5072712,0.723476567,50,236
118.4974752,0.724136492,52,229,125.8873814,0.72349852,52,242
118.9062263,0.724136492,52,229,126.3384585,0.723520284,48,235
119.4007083,0.724136492,52,229,126.7912278,0.723520284,48,235
119.8732544,0.724136492,52,229,127.235165,0.723520284,48,235
120.3306616,0.724143073,54,232,127.6861734,0.723520284,48,235
120.784026,0.724155478,55,229,128.1494738,0.723520284,48,235
121.2797501,0.724155478,55,229,128.5499096,0.723520284,48,235
121.7543789,0.724155478,55,229,128.95774,0.723520284,48,235
122.2335054,0.724155478,55,229,129.3457133,0.723536328,51,238
122.7116415,0.724155478,55,229,129.8143306,0.723536328,51,238
123.2426621,0.724155628,54,229,130.2795012,0.723536328,51,238
123.9509552,0.724171523,52,225,130.7507692,0.723538037,53,244
124.4078027,0.724171523,52,225,131.203868,0.723538887,53,246
124.8690441,0.724171523,52,225,131.9573587,0.723538887,53,246
125.3834074,0.724171523,52,225,132.3902754,0.72354978,51,243
125.8833495,0.724171523,52,225,132.8138234,0.723550801,51,243
126.3323649,0.724171523,52,225,133.2587711,0.723636621,53,243
126.8156127,0.724171523,52,225,133.6709443,0.723636621,53,243
127.2681273,0.724177773,52,222,134.1549355,0.723643426,57,249
127.8038545,0.724177773,52,222,134.5203252,0.723648024,55,245
128.2821976,0.724177772,52,222,134.8887547,0.723648024,55,245
128.7450793,0.724177773,52,222,135.2619669,0.723658984,58,252
129.1848041,0.724177771,52,222,135.7232613,0.723658984,58,252
129.7196271,0.724177773,52,222,136.2095738,0.723658984,58,252
130.2967745,0.724177773,52,222,136.7147366,0.723705612,58,245
131.0224296,0.724177773,52,222,137.1348998,0.723786157,55,243
131.4966765,0.724177773,52,222,137.6043866,0.723800877,55,242
131.9796662,0.724177772,52,222,138.016405,0.723800877,55,242
132.5214254,0.724177772,52,222,138.4630761,0.723800877,55,242
133.0051951,0.724200242,50,217,138.9166128,0.723800877,55,242
133.6033648,0.724200242,50,217,139.3709824,0.723800877,55,242
134.5275891,0.724200242,50,217,139.8151212,0.723800877,55,242
135.1543791,0.724200242,50,217,140.3543609,0.723800877,55,242
135.7292103,0.724200397,50,217,140.7743025,0.723800877,55,242
136.2201807,0.724200397,50,217,141.1738742,0.723800877,55,242
136.7335781,0.724200397,50,217,141.5790488,0.723800877,55,242
137.1597812,0.724205229,53,222,141.9391821,0.723800877,55,242
137.641842,0.724205229,53,222,142.4099798,0.723800877,55,242
138.590783,0.724205229,53,222,142.8997905,0.723800877,55,242
139.6125449,0.724205229,53,222,143.3397793,0.723823635,53,242
140.080604,0.724205229,53,222,144.7056795,0.723823635,53,242
140.6021294,0.724229563,55,226,145.4715037,0.723823635,53,242
141.0853456,0.724229563,55,226,145.9697536,0.723823635,53,242
141.7113103,0.724229563,55,226,146.3953609,0.723823635,53,242
142.2484668,0.724229563,55,226,146.8327559,0.723857372,55,242
142.6873108,0.724240298,56,226,147.2537674,0.723857372,55,242
143.3023486,0.724240298,56,226,147.7134655,0.723919112,57,244
143.8069331,0.724253899,55,228,148.1837207,0.723919112,57,244
144.3193752,0.724253899,55,228,148.6651633,0.723919112,57,244
145.2389956,0.724253899,55,228,149.0534011,0.723919112,57,244
146.0988041,0.724253899,55,228,149.4843164,0.723974372,56,241
146.6808167,0.724274936,54,226,150.009641,0.723974372,56,241
147.2424753,0.724274936,54,226,150.4975711,0.723974372,56,241
147.7642757,0.724289374,54,231,150.9614028,0.723974372,56,241
148.2743546,0.724289374,54,231,151.3866443,0.723974372,56,241
148.7555135,0.724297192,53,224,151.8209355,0.723974372,56,241
149.2118201,0.724297192,53,224,152.4015238,0.723974372,56,241
149.685479,0.724297192,53,224,152.8451033,0.723995238,57,244
150.1534649,0.724300988,58,227,153.2775553,0.723999688,59,245
151.7233552,0.724300988,58,227,154.1119837,0.724003379,55,241
152.6315383,0.724301835,56,226,154.56442,0.724034256,55,234
153.5952493,0.724301835,56,226,155.0336115,0.724034256,55,234
154.6272469,0.724301835,56,226,155.5187424,0.724034256,55,234
155.6791891,0.724301835,56,226,156.0079846,0.72405774,55,239
156.2497461,0.724301835,56,226,156.9618175,0.72405774,55,239
156.8007376,0.724301835,56,226,157.6971717,0.72405774,55,239
157.3556283,0.724303413,57,229,158.194949,0.72405774,55,239
157.8855914,0.724303413,57,229,158.6970625,0.72405774,55,239
158.4136468,0.724303413,57,229,159.2054114,0.724058451,55,239
158.9891404,0.724303413,57,229,160.7298207,0.7240803,58,240
159.5058044,0.724303413,57,229,161.1687207,0.7240803,58,240
160.0598617,0.724303413,57,229,161.6089962,0.72412458,55,236
160.5937566,0.724303413,57,229,162.1384858,0.724170647,55,238
161.1050212,0.724312317,57,228,162.6478512,0.724170647,55,238
161.6165105,0.724312317,57,228,163.0857826,0.724174415,57,242
162.0922719,0.724312317,57,228,163.5377919,0.724174415,57,242
162.601476,0.724312317,57,228,164.0499524,0.724174415,57,242
163.0799402,0.724312317,57,228,164.4956487,0.724174415,57,242
163.6092401,0.724347333,55,226,165.1888575,0.724174415,57,242
164.1127287,0.724347333,55,226,165.7515166,0.724189234,60,245
164.6182625,0.724367056,56,227,166.3132223,0.724189234,60,245
165.1922523,0.724367056,56,227,166.8316053,0.724189234,60,245
166.0965756,0.724367056,56,227,167.3700924,0.724189234,60,245
166.5992477,0.724367056,56,227,167.9656676,0.724189234,60,245
167.2286887,0.724406125,56,233,168.4820126,0.724189234,60,245
168.1486025,0.724407356,57,233,169.4135863,0.724190963,61,246
168.7351434,0.724407356,57,233,170.3793842,0.724190963,61,246
169.2863182,0.724407356,57,233,170.8725682,0.724231187,56,240
169.8258607,0.724407356,57,233,171.3852632,0.724231187,56,240
170.3540533,0.724474358,58,236,171.901087,0.724231187,56,240
171.2573893,0.724474358,58,236,172.4035371,0.724231187,56,240
172.1106363,0.724474358,58,236,172.9694437,0.724251464,55,233
172.9455611,0.724474358,58,236,173.4837581,0.724251464,55,233
173.4705667,0.724474358,58,236,175.0297352,0.724251464,55,233
174.3090922,0.724474358,58,236,175.5613744,0.724251464,55,233
175.2485249,0.724474358,58,236,176.0867299,0.724278223,56,236
176.0922184,0.724474358,58,236,176.6504713,0.72427829,57,239
177.1704613,0.724538763,57,222,177.5381251,0.72427829,57,239
178.3136701,0.724538763,57,222,178.4992996,0.72433126,57,243
179.2652068,0.724538763,57,222,178.9835446,0.724439241,55,235
180.190764,0.724538763,57,222,179.5165888,0.724439241,55,235
181.1530095,0.724538763,57,222,180.0639328,0.724475637,56,236
181.7466682,0.724567439,54,224,180.603493,0.724475637,56,236
182.6909215,0.724567439,54,224,181.128782,0.724475637,56,236
183.5468131,0.724567439,54,224,181.6994848,0.724475637,56,236
184.4066608,0.724600408,59,230,182.2366765,0.724552051,55,235
185.2560255,0.724600408,59,230,182.7928676,0.724552051,55,235
185.7680723,0.724600408,59,230,183.58208,0.724552051,55,235
186.60073,0.724615328,60,232,184.3863594,0.724624063,53,232
187.2323978,0.724665806,56,227,185.1234665,0.724656855,53,230
188.1221285,0.724665806,56,227,185.7262859,0.724656855,53,230
188.9699612,0.724665806,56,227,186.671062,0.724702508,50,228
189.7900553,0.724665806,56,227,187.2380228,0.724702508,50,228
190.2607582,0.724665806,56,227,187.8212509,0.724702508,50,228
191.0914388,0.724708449,57,224,188.5769637,0.724702508,50,228
191.9332196,0.724708449,57,224,189.130937,0.724702508,50,228
192.7889856,0.72473336,55,223,189.648068,0.724702508,50,228
193.597359,0.72473336,55,223,190.4912819,0.724702508,50,228
194.4235179,0.724775289,54,223,191.2474496,0.724702508,50,228
194.8934793,0.724775289,54,223,192.1865052,0.724702508,50,228
195.4789386,0.724831261,56,225,192.9654913,0.724702508,50,228
195.984364,0.724831261,56,225,193.6791617,0.724702508,50,228
196.8367533,0.724831261,56,225,194.2172645,0.724702508,50,228
197.3351783,0.724831261,56,225,194.9664305,0.724702508,50,228
197.9008623,0.724873182,49,218,196.5665951,0.724702508,50,228
198.5431343,0.724873182,49,218,197.106833,0.724702508,50,228
199.1409598,0.724873182,49,218,197.6398892,0.724702508,50,228
199.8207266,0.724873182,49,218,198.2152795,0.724702508,50,228
200.4155522,0.72488455,51,216,198.6925721,0.724702508,50,228
201.0331497,0.72488455,51,216,199.2041946,0.724702508,50,228
201.6342115,0.72488455,51,216,199.7084103,0.724702508,50,228
202.2499842,0.72488455,51,216,200.2506654,0.724702508,50,228
202.9033191,0.724896029,51,219,201.0367237,0.724702508,50,228
203.8463563,0.724896029,51,219,201.5749308,0.724702508,50,228
204.3460829,0.724896029,51,219,202.1964018,0.724702508,50,228
205.2164482,0.724914243,53,220,202.7634904,0.724702508,50,228
205.7861765,0.724914243,53,220,203.2665299,0.724702508,50,228
207.0014288,0.724914243,53,220,203.8653607,0.724702508,50,228
207.629648,0.724914243,53,220,204.3868654,0.724702508,50,228
208.2709455,0.724914243,53,220,204.9388201,0.724702508,50,228
208.8450248,0.724917536,51,216,205.5304434,0.724702508,50,228
209.4680023,0.724917536,51,216,206.1717833,0.724737474,50,226
210.0762358,0.724917536,51,216,206.7383043,0.724737474,50,226
210.6255235,0.724946029,55,221,207.3120499,0.724737474,50,226
211.2643095,0.724946029,55,221,207.8777275,0.724737474,50,226
211.8643364,0.724973948,55,221,208.5267606,0.724737474,50,226
212.3914165,0.724973948,55,221,209.0698787,0.724752811,54,239
213.0124312,0.724973948,55,221,209.6459187,0.724752811,54,239
213.6303987,0.724973948,55,221,210.2670235,0.724752811,54,239
214.2821903,0.724973948,55,221,210.9101502,0.724752811,54,239
214.913915,0.724990186,55,221,211.5614231,0.724752811,54,239
215.9655721,0.724990186,55,221,212.166537,0.72481077,57,245
216.6329112,0.724990186,55,221,212.7723893,0.724811419,57,245
217.3055162,0.724990186,55,221,213.6881871,0.724811419,57,245
217.9313734,0.725017131,53,220,214.3204186,0.724811419,57,245
218.4326666,0.725017131,53,220,215.2094933,0.724879295,54,237
219.0118366,0.725028593,55,221,216.2028453,0.724906635,52,235
219.6411978,0.725039888,52,216,216.849374,0.724906635,52,235
220.5428558,0.725039888,52,216,217.4311486,0.724906635,52,235
221.6407656,0.725039888,52,216,218.0090461,0.724906635,52,235
222.3959269,0.725039888,52,216,218.6281379,0.724906635,52,235
223.1604879,0.725039888,52,216,221.0213884,0.724906635,52,235
223.6619245,0.725039888,52,216,221.6081274,0.724906635,52,235
224.2264965,0.725039888,52,216,222.1929951,0.724925236,54,242
225.1849365,0.725070794,58,229,222.9000678,0.724925236,54,242
225.9620468,0.725070794,58,229,223.4690918,0.724955013,53,234
226.6531797,0.725070794,58,229,224.0540758,0.724955013,53,234
227.6322567,0.725070794,58,229,224.6478691,0.724955013,53,234
228.6956078,0.725070794,58,229,225.2444178,0.724955013,53,234
229.35657,0.725070794,58,229,225.7589229,0.724955013,53,234
230.0588226,0.725070794,58,229,226.2617775,0.724955394,56,243
230.7181738,0.725070794,58,229,226.8140298,0.724955394,56,243
231.3753725,0.72508704,57,225,227.4079752,0.724956185,54,236
231.9993786,0.72508704,57,225,227.9984238,0.724956185,54,236
232.5404895,0.72508704,57,225,228.6608396,0.724956185,54,236
233.4949102,0.725088914,56,224,229.2514464,0.724956185,54,236
234.3598908,0.725088914,56,224,229.8378059,0.724956185,54,236
235.3297173,0.725099262,59,229,230.6632587,0.724956185,54,236
238.5051892,0.725099262,59,229,231.6585841,0.724956185,54,236
239.1378919,0.725099262,59,229,232.2181085,0.724957471,56,239
240.1404065,0.725099262,59,229,232.7993254,0.724957471,56,239
242.0668139,0.725109431,59,223,233.4343622,0.724982518,57,240
243.0256721,0.725109431,59,223,234.1071389,0.724982518,57,240
243.9622577,0.725133882,54,217,234.7971864,0.724982518,57,240
244.5127225,0.725133882,54,217,235.4272007,0.724982518,57,240
245.3978515,0.725133882,54,217,235.9973712,0.724982518,57,240
245.9346692,0.725133882,54,217,236.6670557,0.724982518,57,240
246.9677267,0.725149691,56,218,237.381773,0.724982518,57,240
247.6254374,0.725149691,56,218,238.0069589,0.724982518,57,240
249.608239,0.725149691,56,218,238.6522808,0.724983783,59,244
250.7091978,0.725149691,56,218,239.2218898,0.724983783,59,244
251.3941079,0.725149691,56,218,239.8389382,0.724983783,59,244
252.0482239,0.725149691,56,218,240.4872698,0.724983783,59,244
252.7483406,0.725149691,56,218,241.1445463,0.724983783,59,244
253.4388365,0.725149691,56,218,241.7450782,0.724983783,59,244
254.5180826,0.725149691,56,218,242.3121756,0.725019777,53,231
255.534231,0.725149691,56,218,242.9330901,0.725019777,53,231
256.2652214,0.725149691,56,218,243.6493462,0.725019777,53,231
257.4825927,0.725149691,56,218,244.5656471,0.725019777,53,231
258.1815167,0.725149691,56,218,245.1546028,0.725035559,54,232
259.1142009,0.725149691,56,218,245.721351,0.725035559,54,232
260.0262784,0.725177714,59,228,246.4495207,0.725035559,54,232
260.9277219,0.725177714,59,228,247.0515366,0.725035559,54,232
261.8347149,0.725177714,59,228,247.6290581,0.725035559,54,232
262.594315,0.725177714,59,228,249.0730165,0.725035559,54,232
263.4724056,0.725177714,59,228,249.9218044,0.725057758,51,229
264.1039049,0.725177714,59,228,253.6362623,0.725078225,57,238
264.9615051,0.725177714,59,228,255.2384592,0.725078225,57,238
265.6174082,0.725177714,59,228,255.8978118,0.725089882,56,240
266.413729,0.725191268,60,230,258.3687773,0.725099062,56,241
267.0357014,0.725191268,60,230,258.9755868,0.725099062,56,241
267.8984228,0.725191268,60,230,259.5685108,0.725099062,56,241
268.5172396,0.725191268,60,230,260.1930937,0.725099062,56,241
269.245646,0.725208713,58,225,261.6751022,0.725114588,56,238
269.864622,0.725208713,58,225,262.3427024,0.725114588,56,238
270.5347305,0.725208713,58,225,262.9734246,0.725114588,56,238
276.3070879,0.725208713,58,225,263.655368,0.725114588,56,238
276.969161,0.725208713,58,225,264.3110915,0.725114588,56,238
277.638763,0.725208713,58,225,265.2360162,0.725114588,56,238
278.2940643,0.725208713,58,225,265.8587704,0.725114588,56,238
279.009919,0.725208713,58,225,266.5247925,0.725114588,56,238
279.5757377,0.725208713,58,225,267.3522937,0.725114588,56,238
280.1418424,0.725219837,50,204,267.9814307,0.725158357,57,234
280.8120242,0.725219837,50,204,268.6914049,0.725158357,57,234
281.5667535,0.725219837,50,204,269.3012893,0.725158357,57,234
282.3245578,0.725221098,56,214,269.9708174,0.72517639,53,228
283.3387818,0.725221098,56,214,270.6161788,0.72517639,53,228
284.2162668,0.725221098,56,214,271.2608082,0.725187157,52,233
285.0480439,0.725221098,56,214,271.8824141,0.725187157,52,233
286.8194163,0.725221098,56,214,272.4996225,0.725187157,52,233
287.7921038,0.725221098,56,214,273.1680813,0.725187157,52,233
288.7931073,0.725221098,56,214,273.8682277,0.725187157,52,233
289.3713991,0.725240888,57,219,274.6412288,0.725187157,52,233
289.9234699,0.725240888,57,219,275.2827197,0.725194159,52,228
290.96096,0.725245281,54,214,276.1789349,0.72521036,54,230
293.091093,0.725245281,54,214,276.8719064,0.72521036,54,230
295.0391015,0.725247855,52,212,277.5777442,0.725227969,55,231
296.9597465,0.725247855,52,212,278.2551254,0.725229866,55,231
297.6894913,0.725247855,52,212,278.9672984,0.725237367,55,234
298.4021528,0.725247855,52,212,279.6020339,0.725246651,51,226
300.121294,0.725250362,53,215,280.2729773,0.725250459,55,234
301.8398758,0.725250362,53,215,281.2861777,0.725250459,55,234
302.4942485,0.725260653,56,222,282.207491,0.725250459,55,234
303.1719692,0.725260653,56,222,283.0047816,0.725261007,53,226
303.8999518,0.725274725,44,201,283.773956,0.725274725,44,205
304.8078752,0.725274725,45,201,,,,
305.3699098,0.725274725,44,200,,,,

==> Net7_ky13_b1_22.csv <==
Time,Objective,Support_Size,Node_Basis_Size,Time2,Objective2,Support_Size2,Node_Basis_Size2
0,0,0,0,0,0,0,0
0.348342981,0.733333333,15,30,0.05557421,0,1,22
0.800584827,0.733333333,15,30,0.180834071,0,1,22
1.208677461,0.733333333,15,30,0.311506117,0,1,22
1.704825685,0.733333333,15,30,0.468710528,0,1,22
2.223769716,0.733333333,15,30,0.643195251,0,1,22
2.705245441,0.733333333,15,30,0.820272543,0,1,22
3.196103745,0.733333333,15,30,0.943844553,0,1,22
3.622223445,0.733333333,15,30,1.111960392,0,1,22
4.04847945,0.733333333,15,30,1.244855063,0,1,22
4.526099573,0.733333333,15,30,1.40193558,0,1,22
5.064419825,0.733333333,15,30,1.579978365,0,1,22
5.481187457,0.733333333,15,30,1.794125167,0,1,22
5.978172101,0.733333333,15,30,1.935893733,0,1,22
6.409538609,0.733333333,15,30,2.091640997,0,1,22
6.9209332,0.733333333,15,30,2.244988299,0,1,22
7.359862459,0.733333333,15,30,2.406517597,0,1,22
7.789274375,0.733333333,15,30,2.532075659,0.058823529,17,311
8.186126366,0.733333333,15,30,2.680080254,0.090909091,11,214
8.675049689,0.733333333,15,30,2.804308902,0.125,8,152
9.108606544,0.733333333,15,30,2.926960874,0.173913043,9,177
9.618199016,0.733333333,15,30,3.066935743,0.2,7,146
10.07954746,0.733333333,15,30,3.21738507,0.2,13,234
10.62080454,0.733333333,15,30,3.341290632,0.216216216,11,206
11.08166313,0.733333333,15,30,3.46591195,0.24,10,189
11.60004441,0.733333333,15,30,3.593751275,0.243243243,11,202
12.10205281,0.733333333,15,30,3.762334941,0.260869565,12,218
14.18586804,0.733333333,15,30,3.887337602,0.273170732,15,254
14.78037729,0.733333333,15,30,4.023478538,0.285714286,16,265
15.25244054,0.733333333,15,30,4.223199421,0.288888889,14,246
15.71772324,0.733333333,15,30,4.359489771,0.3,12,214
16.51865215,0.733333333,15,30,4.504833598,0.307841239,16,277
17.07339077,0.733333333,15,30,4.630754942,0.318376068,16,277
17.64794585,0.733333333,15,30,4.775335566,0.328063241,15,263
18.10227524,0.733333333,15,30,4.899510593,0.336734694,17,294
18.69573977,0.733333333,15,30,5.06390042,0.347101215,18,305
19.08298218,0.733333333,15,30,5.189549754,0.358695652,14,249
19.6652461,0.733333333,15,30,5.337720799,0.366695242,17,291
20.33083839,0.733333333,15,30,5.463782183,0.381903643,18,296
20.85419881,0.733333333,15,30,5.588485475,0.384041857,18,291
21.31406092,0.733333333,15,30,5.738626261,0.392010523,20,315
21.71032543,0.733333333,15,30,5.878897971,0.39759753,20,310
22.2403853,0.733333333,15,30,6.007130237,0.402167538,20,307
22.67757268,0.733333333,15,30,6.165613881,0.406761259,21,312
23.09238956,0.733333333,15,30,6.376002609,0.410125441,22,322
23.59135986,0.733333333,15,30,6.502209775,0.413385873,22,317
25.07108352,0.733333333,15,30,6.627905747,0.417507053,21,297
25.65182532,0.733333333,15,30,6.755586922,0.422914817,23,316
26.13823892,0.733333333,15,30,6.897045121,0.434616981,19,271
26.65672915,0.733333333,15,30,7.023908082,0.440311874,20,283
27.7332941,0.733333333,15,30,7.153277301,0.443929254,22,307
28.90561231,0.733333333,15,30,7.328052878,0.449222324,22,302
29.30236103,0.733333333,15,30,7.456305171,0.455332982,24,319
29.79358661,0.733333333,15,30,7.59632626,0.461533072,25,332
30.60371646,0.733333333,15,30,7.762000245,0.471381142,24,321
31.08695494,0.733333333,15,30,7.933559661,0.477907825,23,317
31.60307047,0.733333333,15,30,8.100733589,0.484720036,22,302
32.12223954,0.733333333,15,30,8.244349088,0.488265538,23,313
32.62707921,0.733333333,15,30,8.376337211,0.49099677,23,309
33.07717604,0.733333333,15,30,8.547594962,0.497087473,20,279
33.61026065,0.733333333,15,30,8.983735818,0.4989449,22,295
34.05885616,0.733333333,15,30,9.443331915,0.500509457,25,322
34.46099218,0.733333333,15,30,9.999663882,0.504605394,24,318
34.94208629,0.733333333,15,30,10.81723641,0.507640037,26,331
35.50877979,0.733333333,15,30,10.95592433,0.512308218,24,312
36.01029932,0.733333333,15,30,11.09223444,0.513747228,27,324
38.22916775,0.733333333,15,30,11.26401931,0.517485309,28,332
38.74757948,0.733333333,15,30,11.42828922,0.523548741,28,334
39.28909237,0.733333333,15,30,11.5840146,0.527559563,27,334
39.73062192,0.733333333,15,30,11.72303653,0.536873385,23,293
40.38105723,0.733333333,15,30,11.86461504,0.541928458,25,307
40.84744964,0.733333333,15,30,11.99833233,0.546750142,24,295
41.31018324,0.733333333,15,30,12.21033383,0.549397516,24,291
41.84599481,0.733333333,15,30,12.34621077,0.553988176,26,309
42.42011611,0.733333333,15,30,12.52035035,0.555566371,26,304
42.92916543,0.733333333,15,30,12.71221776,0.559273835,24,292
43.41305473,0.733333333,15,30,12.89775623,0.560917194,26,303
43.88758423,0.733333333,15,30,13.07762923,0.56379423,29,326
44.36969089,0.733333333,15,30,13.24703314,0.565796679,27,307
44.98717538,0.73333785,44,227,13.3864631,0.569072478,28,317
45.46194993,0.733575559,45,218,13.53187349,0.570706712,28,311
46.87775,0.733883116,44,216,13.69335108,0.572151637,27,309
47.36759199,0.73401381,45,224,13.85552568,0.574576001,31,333
47.83932064,0.734140621,47,240,14.0023545,0.576540028,33,348
48.34268762,0.734270657,47,250,14.14953987,0.57959651,29,312
48.82958578,0.734789214,44,224,14.34350013,0.582236027,31,319
49.4243379,0.734964524,48,248,14.48148203,0.585507199,30,307
50.86904996,0.735079827,46,226,14.64123139,0.586807311,30,302
52.87107869,0.735146782,51,262,14.86943241,0.587414742,32,319
53.87634665,0.735259701,49,250,15.08632791,0.589056297,32,318
55.29456894,0.735325938,51,266,15.25128582,0.592316889,32,322
55.84069601,0.735409452,51,257,15.40164582,0.593580313,31,312
56.33890041,0.735498312,50,242,15.54965144,0.595065559,32,321
56.86259537,0.735513561,49,238,15.69287164,0.597885626,35,342
57.39187409,0.735573675,52,258,15.84893217,0.600579535,36,335
57.91954341,0.735652555,50,262,15.99718936,0.604429706,33,318
58.44347948,0.735807745,49,241,16.18374764,0.606736936,34,322
59.44008614,0.735921374,49,233,16.32996273,0.60891372,31,305
59.98891998,0.735992679,52,259,16.48607836,0.611745638,35,335
61.05413434,0.73600754,50,245,16.65535293,0.61396971,35,335
61.5007516,0.736332823,53,272,16.80425798,0.616043777,33,320
62.01037959,0.736540773,52,251,16.96248011,0.617722056,36,330
62.66401572,0.736844173,51,248,17.14758981,0.619835268,37,336
63.18667489,0.737148892,47,235,17.30305546,0.622005905,38,350
63.70293923,0.73720751,49,240,17.46669618,0.624942443,33,317
64.2997055,0.737242249,51,244,17.61618273,0.627317521,35,325
64.88859084,0.737374971,45,233,17.76911293,0.6291345,36,337
65.4766984,0.737420422,48,232,17.91997477,0.633534797,37,341
66.11588307,0.737427571,50,239,18.09468261,0.637252239,34,319
66.91629904,0.737429566,49,239,18.27342013,0.639040577,35,325
67.36495707,0.737616554,48,236,18.45048866,0.642340749,35,328
67.9022302,0.737846245,48,243,18.62970869,0.645394798,34,321
68.36159434,0.737876686,50,253,18.82969094,0.647304882,37,339
68.93914027,0.737908026,54,262,18.99353021,0.650324554,35,324
69.47059811,0.737947035,52,255,19.15871988,0.653297409,38,332
70.00202525,0.738090995,47,236,19.32122718,0.654703347,37,334
70.48504312,0.73812984,49,235,19.48684425,0.65601516,41,349
71.02779166,0.738256666,47,225,19.6581449,0.657750674,35,316
71.62059051,0.738363644,51,246,19.81374322,0.66058541,38,332
72.13823974,0.738651493,49,233,19.96788934,0.662735935,39,337
72.60766414,0.738758185,54,267,20.15598619,0.663688302,41,345
73.1745328,0.738897421,51,248,20.32171696,0.664621782,38,336
73.76434889,0.739021181,52,252,20.4863787,0.66687201,41,343
74.3061426,0.739194618,49,240,20.65374921,0.667651078,38,330
74.90670799,0.739362044,48,235,20.83110278,0.668526459,39,330
75.4460869,0.739418531,48,238,20.99500821,0.668776915,38,326
75.99824223,0.739509557,51,260,21.19780441,0.669318639,40,337
76.5813794,0.739839599,52,253,21.38433719,0.669728107,40,335
77.16102305,0.74015695,49,247,21.54655081,0.670767685,38,324
77.66293571,0.740182276,48,247,21.72893294,0.671533739,41,330
78.23859562,0.740322057,49,237,21.8932277,0.672190578,40,329
78.77023033,0.740363516,47,236,22.06484029,0.673174694,41,337
79.27772933,0.740368357,48,243,22.27463622,0.673790268,40,325
80.67179949,0.740380099,50,246,22.44699659,0.674455739,45,344
81.22550155,0.740384189,50,249,22.61869813,0.674890158,47,353
81.72393117,0.740386799,50,247,22.78330243,0.675495937,41,327
82.25412237,0.740445046,49,247,22.95696788,0.675913103,44,340
83.20957046,0.740463096,49,257,23.13435289,0.676603015,44,338
83.79589201,0.740525276,52,256,23.30723161,0.678010258,45,339
84.30725288,0.740719134,51,260,23.48267842,0.682450581,38,315
84.84369457,0.740966125,56,288,23.65152517,0.684032739,39,315
85.46506589,0.741419135,54,251,23.83353749,0.685098135,43,333
85.98312175,0.741627718,56,264,24.02927408,0.685867489,44,335
86.54676745,0.7418663,55,264,24.2490285,0.686866879,41,323
87.44430808,0.741890161,54,266,24.44049004,0.688573315,40,319
88.42777106,0.741949318,56,268,24.62189944,0.689631156,41,317
89.07966174,0.742050804,55,266,24.79088234,0.690326653,42,323
89.56898495,0.742097649,54,266,24.96390202,0.690719922,44,331
90.18784219,0.742241654,54,255,25.15640347,0.691154582,44,331
90.9485351,0.742274597,55,256,25.33325017,0.69152023,46,344
92.01118552,0.742366548,57,259,25.51493744,0.691836014,44,331
93.24896285,0.743151385,55,255,25.71827848,0.692770241,43,329
93.61091038,0.743230395,50,256,26.37590676,0.693554924,44,324
94.22846562,0.743829215,53,258,26.553068,0.694006982,47,331
94.74795467,0.744121402,52,260,26.7283618,0.694592172,48,335
95.34596057,0.744230559,53,254,26.91112543,0.695033267,49,343
95.8589792,0.744374996,49,242,27.09964898,0.6958436,49,346
96.41157173,0.744408594,51,247,27.30478737,0.696937936,48,335
97.10039372,0.744520177,53,259,27.48438392,0.697877371,48,339
97.70052812,0.744561582,56,267,27.66538458,0.698443238,50,347
98.24704482,0.744602522,57,279,27.85913221,0.698770008,45,327
98.83293269,0.744788064,54,271,28.04600858,0.699272769,48,329
99.39586934,0.744886685,56,269,28.23037246,0.699488642,44,320
100.0035035,0.745030006,56,261,28.44405811,0.700086586,50,337
100.8765105,0.745184519,56,255,28.667849,0.700804476,48,333
101.5380328,0.745305957,53,263,28.85475054,0.70131831,52,345
102.1126663,0.745323139,57,271,29.04406064,0.702206132,52,348
102.8018137,0.745372282,53,257,29.23043672,0.702806677,47,321
103.3515904,0.74546001,52,269,29.41189145,0.70353896,49,330
104.0578462,0.745638907,56,266,29.60584044,0.704401752,51,336
104.6572725,0.745746162,57,273,29.80437382,0.705594266,51,337
105.222902,0.745998781,53,257,30.03379492,0.706013214,50,331
105.8064289,0.746083206,57,276,30.25607769,0.706693798,51,333
106.4774049,0.746225209,52,258,30.4709244,0.70674066,50,334
107.0246061,0.746408739,54,271,30.65928067,0.706998598,48,320
107.5675662,0.746515582,53,271,30.86196398,0.707215494,53,334
108.2361311,0.746545571,53,271,31.07156486,0.707573804,55,340
108.7827126,0.746570888,52,262,31.28105527,0.708986643,52,330
109.2907703,0.74659827,56,276,31.49020112,0.709798556,51,336
109.8642041,0.746633294,59,287,31.68596158,0.710418078,52,337
110.492651,0.74673689,58,282,31.90244958,0.711504934,51,336
111.0922918,0.746909076,55,274,32.14206493,0.712778797,56,346
111.6892711,0.746969491,55,276,32.33352114,0.713299946,54,336
112.2530007,0.747083879,55,274,32.57435227,0.713647698,59,350
112.9042072,0.747215191,58,280,32.78391196,0.714614331,54,333
113.4692211,0.747339054,55,271,32.98360397,0.715535169,51,326
114.2921332,0.74741601,56,274,33.21910297,0.716228671,53,334
114.8834492,0.747419295,56,272,33.4257831,0.717126815,51,331
115.5108772,0.747434333,56,277,33.63477227,0.718260771,55,342
116.2425254,0.747467294,60,290,33.88015537,0.718654413,52,328
117.0328073,0.747543498,58,283,34.11128796,0.719135172,54,334
117.6338931,0.747714074,59,289,34.31419491,0.719864129,55,342
118.242955,0.747899369,54,273,34.51181623,0.720319408,58,348
118.7237503,0.748046959,55,271,34.70860338,0.720847724,52,334
119.2455722,0.748139187,52,264,34.90207881,0.721156671,50,323
119.8575745,0.748224875,55,273,35.09583883,0.721447316,52,325
120.4902848,0.748246909,59,282,35.3038015,0.721724934,53,330
121.0300036,0.74841064,58,282,35.53779782,0.722286222,52,321
121.6049152,0.74843279,58,283,35.78160771,0.722600221,53,325
122.3636692,0.748521433,57,276,35.98852153,0.72298665,56,338
122.9781515,0.748584971,58,272,36.18511434,0.723292904,55,334
123.56615,0.748609338,58,286,36.38633136,0.723831016,54,328
124.2543462,0.748625601,58,285,36.58419785,0.724217947,56,341
124.8698097,0.748628697,59,287,36.81332876,0.724871557,54,335
125.4992656,0.748761522,59,291,37.01987311,0.725945413,54,330
126.0818005,0.748945517,57,285,37.21815302,0.727197872,56,335
126.6735271,0.749238049,59,282,37.44483476,0.728552809,53,325
127.3496439,0.749336902,59,278,37.65144733,0.72916869,54,325
127.7201329,0.749804793,57,283,37.860826,0.729394101,52,324
127.9778906,0.749935154,50,263,38.06989567,0.729640566,56,329
128.2510172,0.749959538,52,266,38.28417839,0.730640578,47,303
128.5097945,0.749960362,53,272,38.54191538,0.730862155,50,308
128.9752192,0.750001293,56,279,38.76687088,0.731020852,52,316
129.4964672,0.750038531,53,276,38.97109375,0.731082842,49,311
130.1497307,0.750110759,52,274,39.22483708,0.731201604,51,315
130.7766414,0.7501273,52,272,39.46809277,0.731507908,53,321
131.1422466,0.750136355,54,275,39.68310112,0.732008456,56,330
131.4371247,0.750390654,55,280,39.96938716,0.732180871,54,328
131.7072307,0.75051671,52,275,40.18614537,0.732319154,55,329
131.9754504,0.750583119,50,260,40.3817005,0.732471623,56,328
132.2696305,0.750584094,53,267,40.61106543,0.732752222,54,318
132.5471828,0.750743457,51,265,40.81210246,0.733804815,51,309
132.8203321,0.750837431,52,261,41.05364039,0.734126115,52,315
133.0868217,0.750936938,61,287,41.26881682,0.734778412,55,324
133.3941428,0.751067617,58,281,41.4943534,0.735234995,53,313
133.6475173,0.751214409,57,274,41.72376082,0.73583245,54,307
133.965015,0.751242253,55,266,41.96573214,0.736059526,56,313
134.2433947,0.751587151,52,250,42.19536905,0.736260585,53,306
134.5283955,0.75159461,53,256,42.43367614,0.736426121,51,302
134.8291627,0.751625368,55,268,42.65358452,0.736528814,54,307
135.0962408,0.751850042,50,259,42.87892228,0.736815096,54,314
135.3681541,0.751855908,50,261,43.12926613,0.736966567,56,320
135.6637309,0.751867343,50,260,43.35479413,0.73705421,55,314
135.937364,0.752102262,56,266,43.58214707,0.737159941,59,318
136.231922,0.752168221,57,272,43.80178875,0.737506019,55,307
136.636102,0.752329569,54,265,44.01801494,0.737870829,56,318
136.962168,0.752479609,55,265,44.24599308,0.737916118,53,312
137.3091214,0.752479681,54,264,44.47200929,0.738225459,55,317
137.6438428,0.752522127,50,251,44.69980013,0.738575343,57,317
137.8863131,0.752522127,50,251,44.94585888,0.738730787,56,312
138.1891577,0.752542893,56,271,45.18561354,0.738907456,52,306
138.4653638,0.752542893,56,271,45.44803047,0.739258011,58,321
138.7284868,0.752649811,52,253,45.67875235,0.73948551,56,312
139.067638,0.752660034,55,262,45.93599546,0.739843311,56,306
139.3690794,0.752668509,53,262,46.19209321,0.740278368,55,299
139.6581607,0.75268119,54,261,46.42267253,0.74038918,56,306
139.984743,0.75270064,58,277,46.67743952,0.74054392,54,302
140.2814193,0.752709273,56,269,46.89617021,0.740882001,55,308
140.5907778,0.752709273,56,269,47.13318764,0.741054163,56,305
140.8918687,0.752739767,51,255,47.35826732,0.741176943,57,312
141.2018718,0.752779176,54,268,47.64733832,0.741538279,56,304
141.5274925,0.752779845,55,271,47.89247787,0.741645744,54,299
141.8083487,0.752779845,55,271,48.16713562,0.741685902,56,308
142.0870727,0.752904659,52,255,48.4013526,0.741742712,56,306
142.3901353,0.752906388,55,267,48.63994088,0.741833327,60,318
142.690038,0.752932407,54,263,48.89970545,0.741867022,59,316
143.0443658,0.752957096,55,270,49.1335995,0.742018311,57,308
143.3592335,0.752964703,55,271,49.36318257,0.742334797,56,300
143.652739,0.752964703,55,271,49.6050243,0.742404884,53,289
145.0629379,0.752982752,55,268,49.85427475,0.742578839,56,302
145.370374,0.752982895,56,268,50.11705145,0.743034437,55,298
145.6756159,0.752982895,56,268,50.38311291,0.743238795,58,304
146.0468181,0.753075792,57,277,50.62318675,0.743420587,56,294
146.359907,0.753093868,56,281,50.86515493,0.743461023,56,296
146.6731685,0.753099694,57,281,51.11997451,0.743637264,59,300
147.0268788,0.753187886,58,279,51.37325313,0.743760616,60,307
148.4511465,0.753269019,52,268,51.61283766,0.744162262,58,300
149.2347927,0.753300491,54,265,51.87750398,0.744426505,62,304
149.892143,0.753315342,54,265,52.1416084,0.744547663,64,311
150.5133749,0.753315342,54,265,52.38513695,0.744803736,56,294
151.2145437,0.753323447,55,265,52.6427742,0.744915169,57,289
151.856746,0.753327905,60,277,52.90830122,0.745070652,56,293
152.5058273,0.753327905,60,277,53.16020488,0.745245012,57,295
153.2608465,0.75333486,54,263,53.40646454,0.74554621,54,287
153.8867381,0.753360564,55,264,53.6955915,0.745736873,54,278
154.5662274,0.753413718,54,262,53.94113976,0.745846319,59,293
155.2661773,0.753413718,54,262,54.19919689,0.746203553,55,278
155.9721291,0.753413718,54,262,54.44761184,0.746640774,55,282
156.5744685,0.753418954,56,265,54.70560916,0.746900134,57,289
157.4830053,0.753425466,56,260,55.29354821,0.747126428,58,290
158.1456669,0.75345992,59,267,55.57228604,0.747213856,60,295
158.8384212,0.753461045,61,270,55.83060951,0.747428857,59,291
159.4108987,0.753538439,57,269,56.08270808,0.747592418,62,295
160.0796665,0.753654762,60,264,56.34129011,0.747800406,57,290
160.7940663,0.753736071,57,273,56.67449224,0.74787514,62,300
161.3699786,0.753736071,57,273,56.93128009,0.7479302,59,292
162.0133217,0.753782215,58,279,57.18473343,0.748078918,59,291
162.6983497,0.753888496,58,275,57.43243893,0.74823743,55,274
163.4146794,0.753888496,58,275,57.72002512,0.748400047,57,281
164.1738542,0.754007018,53,260,57.98928351,0.748589335,63,294
164.7839674,0.754031508,60,275,58.24045617,0.748749149,63,300
165.4358042,0.754031508,60,275,58.50879179,0.748808926,64,298
166.108168,0.754031508,60,275,58.79751319,0.748911039,63,297
166.7560598,0.75414305,56,268,59.08529868,0.749506556,60,292
167.4039455,0.754155615,58,275,59.35213744,0.74972201,58,288
168.0117324,0.754155615,58,275,59.61606941,0.749748208,60,292
168.6466575,0.754155615,58,275,59.94080188,0.749944906,56,279
169.3931345,0.754442947,59,277,60.19693612,0.750186214,57,280
169.7400777,0.754620829,59,274,60.47515506,0.75018973,56,279
170.2880424,0.754757878,56,255,60.74697248,0.750415314,57,282
170.9046283,0.754835578,55,252,61.03157411,0.750602172,59,290
171.5899655,0.754843485,55,256,61.27573585,0.751007405,61,286
172.1898262,0.755008794,56,273,61.60067249,0.751267885,57,282
172.8409681,0.755019943,54,266,61.89774928,0.751576809,54,275
173.4766778,0.755019943,54,266,62.18172437,0.751779493,59,293
174.1006808,0.755135617,51,255,62.45883689,0.751923714,63,293
174.7400745,0.755158648,52,264,62.73899697,0.752011768,61,287
175.4169904,0.755158648,52,264,63.04097632,0.752047927,60,283
176.0515321,0.75520334,54,263,63.33822448,0.752056728,62,291
176.7586791,0.755292764,55,263,63.65229812,0.752061006,61,286
177.5751127,0.755292764,55,263,63.95183962,0.752169321,60,285
178.3088452,0.755313945,56,262,64.23374707,0.752207168,61,289
179.0270465,0.755313945,56,262,64.54370004,0.752244635,60,290
179.6704872,0.755317343,56,264,65.21212872,0.752264301,61,292
180.3442873,0.755466925,54,259,65.53690336,0.752387495,60,288
181.0442347,0.755524057,53,253,65.81727527,0.752570668,60,281
181.6753428,0.755599204,52,251,66.10995671,0.752721194,61,292
182.3455083,0.75560296,52,259,66.3960302,0.752961333,58,272
183.0017278,0.755612991,54,263,66.72630145,0.753044817,57,274
183.7090608,0.755613885,55,264,67.01892051,0.753104143,57,270
184.4529303,0.755614372,57,271,67.30786853,0.753184935,62,281
185.1026284,0.755614372,57,271,67.60085757,0.753189884,62,280
185.8120039,0.755666392,51,249,67.88123908,0.753284542,57,269
186.5339451,0.755666392,51,249,68.17396155,0.753305012,60,270
187.1638817,0.75570526,49,243,68.48189061,0.753332947,55,263
187.7815474,0.75570526,49,243,68.78982098,0.753387629,58,267
188.4657003,0.75570526,49,243,69.12979629,0.753470609,61,275
189.3026127,0.75570526,49,243,69.47898773,0.753518992,61,271
189.9711679,0.75570526,49,243,69.7689926,0.753522827,59,273
190.7551331,0.75570526,49,243,70.07740708,0.753632887,58,268
191.3985574,0.755706332,51,245,70.39562246,0.753718428,58,266
192.1509227,0.755750324,52,246,71.00006445,0.753722033,56,266
192.7945838,0.755750977,52,246,71.28404709,0.753722033,56,266
193.4477723,0.755750977,52,246,71.62598057,0.75375359,59,268
194.1900515,0.755753152,56,258,71.92733912,0.753753768,60,272
194.8958218,0.755753152,56,258,72.29181646,0.75377248,55,259
195.568442,0.755800642,53,247,72.58496244,0.753774837,55,263
196.3048033,0.755800642,53,247,72.90163829,0.753810598,57,263
196.9260133,0.755800642,53,247,73.19310991,0.753862375,58,266
197.6321742,0.755800642,53,247,73.52081946,0.753983475,59,273
198.2730042,0.755800642,53,247,73.85535395,0.753987903,56,271
198.7877679,0.755800642,53,247,74.16392298,0.753987903,56,271
199.1393691,0.755800642,53,247,74.49177665,0.754036879,57,263
199.5922832,0.755809167,56,261,74.79880724,0.75405017,55,261
200.1414445,0.755812254,58,266,75.12191666,0.754050197,57,263
200.627803,0.755812254,58,266,75.45802105,0.754069835,56,262
200.9954454,0.755813692,56,257,75.78459096,0.754097904,56,263
201.4809783,0.75581955,55,251,76.08222363,0.754097904,56,263
202.064065,0.755832211,55,249,76.42250761,0.754125833,57,263
202.4459472,0.755988576,52,248,76.74605677,0.754125833,57,263
202.8479015,0.755988576,52,248,77.05280487,0.75414255,57,261
203.3596703,0.755988952,54,252,77.40501758,0.754142701,58,264
203.9128822,0.755988952,54,252,77.71918493,0.754142701,58,264
204.3038551,0.755988952,54,252,78.07435776,0.754146797,59,263
204.7529949,0.755988952,54,252,78.41944868,0.754159867,57,259
205.4656616,0.755988952,54,252,78.75526941,0.754159867,57,259
207.2109032,0.756020332,52,243,79.0720074,0.754172939,58,261
207.5854871,0.756020332,52,243,79.39458336,0.754190558,56,257
208.0747349,0.756020332,52,243,79.7204147,0.754190558,56,257
208.5076015,0.756020332,52,243,80.03247827,0.754224206,56,258
208.8906849,0.756020332,52,243,80.37186701,0.754224596,56,257
209.2696105,0.756020332,52,243,80.68591263,0.754237651,55,256
209.6398768,0.756020332,52,243,81.04125208,0.754238583,56,260
210.0228548,0.756020332,52,243,81.41745038,0.754238793,56,260
210.4700807,0.756026906,53,249,81.76461101,0.754246785,55,255
210.8539748,0.756026906,53,249,82.13216281,0.754246785,55,255
211.2404912,0.756026906,53,249,82.54029568,0.754260245,55,259
211.6283408,0.756026906,53,249,82.90712932,0.754270377,55,261
212.0434461,0.756079157,51,247,83.21405394,0.754270417,55,261
212.5848154,0.756110597,54,255,83.57688861,0.754284995,58,263
213.1215128,0.756110597,54,255,83.91481439,0.754290733,60,269
213.4641067,0.756116497,54,256,84.28675418,0.75429196,60,269
213.9240995,0.756116497,54,256,84.75947773,0.754296357,63,273
214.3459831,0.756116497,54,256,85.10177799,0.754298267,61,270
214.7813679,0.756116497,54,256,85.50469317,0.754298267,61,270
215.1967439,0.756116497,54,256,85.84959479,0.75429859,63,272
215.5902926,0.756116497,54,256,86.20191137,0.754316981,61,270
216.0772979,0.756116497,54,256,86.55793811,0.754380046,62,270
216.4779181,0.756116497,54,256,87.24040433,0.754435171,60,263
216.855163,0.75617473,52,239,87.92627487,0.754473292,56,254
217.2827649,0.75617473,52,239,88.55267279,0.754482747,60,258
217.7046598,0.75617473,52,239,89.38200991,0.754595954,60,267
218.104992,0.75617473,52,239,90.06881175,0.754651832,63,270
218.6231833,0.75617473,52,239,90.76634239,0.754849524,58,257
219.0379475,0.756194476,56,252,91.37754982,0.754937312,59,254
219.4459293,0.75619851,56,255,92.09297574,0.755046348,58,258
220.1460113,0.75619851,56,255,92.78630313,0.755121809,60,260
220.8386996,0.75619851,56,255,93.53405535,0.755141537,59,258
221.6247442,0.756263283,54,250,94.18424139,0.755154234,58,256
222.2523421,0.756264148,52,245,94.85684125,0.755162754,58,259
222.6848004,0.756268492,53,249,95.6148159,0.75521152,57,257
223.1272171,0.756268492,53,249,96.15035738,0.755315748,53,246
223.5615362,0.756336148,51,243,96.70516116,0.75531795,54,250
224.0296517,0.756338855,53,250,97.62316519,0.75531795,54,250
224.3940436,0.75637016,54,244,98.27206552,0.755342848,54,254
224.8233271,0.756382745,54,253,98.93112542,0.755342848,54,254
225.3406197,0.756384252,56,259,99.59692958,0.755361927,57,259
225.781179,0.756384252,56,259,100.2589727,0.755361927,57,259
226.2481709,0.756384252,56,259,100.7953236,0.755363995,57,264
226.6994446,0.756384252,56,259,101.551763,0.755611288,56,255
227.1458199,0.75643388,50,243,102.2344443,0.755611806,59,261
227.5165749,0.75643388,50,243,102.7857807,0.755728944,56,252
227.9937582,0.75643388,50,243,103.5593797,0.755731448,56,251
228.4439234,0.75643388,50,243,104.3096054,0.755833136,48,236
228.9461512,0.75643388,50,243,104.9631108,0.755833136,48,236
229.4199989,0.75643388,50,243,105.6776988,0.755905293,51,244
229.86578,0.756436646,54,253,106.4137785,0.755915371,48,237
230.2915955,0.756438803,56,259,107.045466,0.755924117,49,239
230.70239,0.756441954,55,257,107.8087144,0.755924117,49,239
231.0848104,0.756441954,55,257,108.5168929,0.755925745,51,250
231.5131384,0.756459888,51,245,109.0592463,0.756031618,47,231
231.9224622,0.756478193,54,247,109.5079166,0.756031664,49,239
232.3591605,0.756478193,54,247,109.9900059,0.756031664,49,239
232.7782867,0.756498162,55,252,110.475549,0.756048602,51,247
233.2795596,0.756498162,55,252,111.0847757,0.756048602,51,247
233.7155009,0.756498162,55,252,111.4965982,0.756048602,51,247
234.1314578,0.756498162,55,252,111.9661181,0.756048602,51,247
234.6531453,0.756498162,55,252,112.3645668,0.756048602,51,247
235.2946508,0.756530449,56,249,112.7772941,0.756048602,51,247
235.753428,0.756553099,53,249,113.2623634,0.756048602,51,247
236.3143361,0.756553099,53,249,113.7489153,0.75604864,51,247
236.7869279,0.756553099,53,249,114.128524,0.75604864,51,247
237.2907105,0.756553099,53,249,114.5836299,0.756106062,48,230
237.6844755,0.756553099,53,249,115.0203768,0.756106062,48,230
238.0863026,0.756579058,55,250,115.443286,0.756109417,48,232
238.6474845,0.756579058,55,250,115.8643095,0.756197295,54,247
239.0676726,0.756599897,55,248,116.3387426,0.756201056,53,243
239.4898277,0.756610662,55,249,116.8131545,0.756201056,53,243
239.9331357,0.756610662,55,249,117.29349,0.756201056,53,243
240.3972544,0.756610662,55,249,117.7081807,0.756218224,52,244
240.7747069,0.756610662,55,249,118.1634921,0.756218224,52,244
241.2621653,0.756610662,55,249,118.5806451,0.756218224,52,244
241.7091989,0.756610662,55,249,118.9883777,0.756218224,52,244
242.135227,0.756610662,55,249,119.3803457,0.756233549,49,239
242.6362718,0.756610662,55,249,119.7666495,0.756243592,50,241
243.2309778,0.756610662,55,249,120.1979279,0.756243592,50,241
243.8696782,0.756631339,55,254,120.681054,0.756243592,50,241
244.3347246,0.756677639,57,251,121.0947569,0.756243592,50,241
244.7643764,0.756677639,57,251,121.6201831,0.756244699,54,249
245.208118,0.756677639,57,251,122.030033,0.756244699,54,249
245.7239295,0.756677639,57,251,122.7255856,0.756245524,55,254
246.1854811,0.75678387,55,248,123.172309,0.756271597,54,250
246.6468722,0.756843321,58,251,123.6144507,0.756271597,54,250
247.1003053,0.756843323,58,251,124.0061793,0.756278571,53,249
247.5588536,0.756843323,58,251,124.4489611,0.756348468,52,248
248.0680619,0.756843323,58,251,124.9058626,0.756348468,52,248
248.5767819,0.756843323,58,251,125.3103909,0.756348468,52,248
249.056008,0.756845844,60,254,125.6985019,0.756348468,52,248
249.5904111,0.756845844,60,254,126.0615861,0.756358655,54,248
250.0982155,0.756845844,60,254,126.6422647,0.756359312,57,252
250.5562108,0.756845844,60,254,127.3895777,0.756420705,53,250
251.0383479,0.756845844,60,254,128.5357486,0.756565883,51,242
251.5504253,0.756875116,58,251,130.455381,0.756565883,51,242
252.0597259,0.756875116,58,251,131.1195138,0.756565883,51,242
252.6097794,0.756875116,58,251,132.8289667,0.756622625,50,240
253.0729289,0.756875116,58,251,133.5865729,0.756622625,50,240
253.7464089,0.756875116,58,251,134.3258464,0.756622625,50,240
254.3197666,0.756875116,58,251,135.0398772,0.756622625,50,240
254.7353725,0.756875116,58,251,135.690616,0.756622625,50,240
255.2282791,0.756875116,58,251,136.3871939,0.756622625,50,240
255.748424,0.756875116,58,251,137.2689966,0.756622625,50,240
256.2124788,0.756875116,58,251,137.953704,0.756671446,51,241
256.7030923,0.756875302,58,251,138.7793966,0.756696445,53,245
257.1454856,0.756928064,57,251,139.5585352,0.756696445,53,245
257.6302966,0.757049803,58,251,140.3713,0.756696445,53,245
258.121837,0.757049803,58,251,141.0842515,0.756696445,53,245
258.7047766,0.757053541,60,254,141.7132932,0.756697331,54,246
259.1863099,0.757053541,60,254,142.3929023,0.756697331,54,246
259.6496609,0.757168192,57,248,143.0467287,0.756701187,53,246
260.0747651,0.757168192,57,248,143.7025895,0.756701187,53,246
260.5557988,0.757168192,57,248,144.4080034,0.756701187,53,246
261.0848383,0.757168192,57,248,145.1544357,0.756701187,53,246
261.5606033,0.757226456,58,244,145.9608687,0.756701187,53,246
262.038332,0.757247046,57,245,146.731533,0.756701187,53,246
262.4940469,0.757247046,57,245,147.4559619,0.756701187,53,246
263.0122053,0.75727321,55,243,148.1016152,0.756778074,51,242
263.4458178,0.75727321,55,243,148.8190325,0.756778074,51,242
263.9154182,0.757282453,57,248,149.4431842,0.756778074,51,242
264.3699537,0.757282453,57,248,150.1392067,0.756778074,51,242
264.8474532,0.757282453,57,248,150.910614,0.756778074,51,242
265.322126,0.757282453,57,248,151.7820144,0.756778074,51,242
265.7792515,0.757282453,57,248,152.57153,0.756778074,51,242
266.2017336,0.757282453,57,248,153.3765438,0.756778074,51,242
266.7263141,0.757282453,57,248,154.1374535,0.756778074,51,242
267.2430021,0.757282453,57,248,154.9595143,0.756778074,51,242
267.6899039,0.757282453,57,248,155.6966958,0.756793166,54,245
268.1375973,0.757282453,57,248,156.4221211,0.756793166,54,245
268.5957868,0.757282453,57,248,157.144294,0.756793166,54,245
269.0150464,0.757282453,57,248,157.8386998,0.756793166,54,245
269.4727563,0.757282453,57,248,158.5946087,0.756844968,52,241
269.9410178,0.757282453,57,248,159.2752506,0.756844968,52,241
270.4197831,0.757296275,55,239,160.0527735,0.756844968,52,241
270.9403526,0.757324281,56,238,160.815504,0.756844968,52,241
271.4274632,0.757324281,56,238,161.3841961,0.756844968,52,241
271.9321212,0.757380104,58,247,161.882397,0.756950088,52,245
272.4779591,0.757380104,58,247,162.5871022,0.756950088,52,245
273.0170661,0.757439466,59,246,163.2206973,0.756950088,52,245
273.496757,0.757439466,59,246,163.9539423,0.756950088,52,245
273.9681558,0.757439466,59,246,164.718068,0.756950088,52,245
274.4716583,0.757481723,60,250,165.5373522,0.756982897,50,241
274.9279408,0.757481723,60,250,166.4648858,0.756982897,50,241
275.4283963,0.7575518,55,244,167.2459293,0.756982897,50,241
275.8738981,0.7575518,55,244,167.921261,0.756982897,50,241
276.3480098,0.7575518,55,244,168.7968818,0.756982897,50,241
276.8313361,0.7575518,55,244,169.6612458,0.756982897,50,241
277.2889455,0.757586288,57,243,170.5012608,0.756982897,50,241
277.7507434,0.7576159,60,251,171.3842511,0.756985571,50,242
278.2155303,0.7576159,60,251,172.2283135,0.756985571,50,242
278.6828005,0.7576159,60,251,173.1360694,0.756985571,50,242
279.198034,0.75762124,59,249,173.9364744,0.757000132,49,239
279.7270139,0.75762124,59,249,174.7092921,0.757000132,49,239
280.2276672,0.75762124,59,249,175.5509294,0.757000132,49,239
280.8111373,0.75762124,59,249,176.449021,0.757000132,49,239
281.4204399,0.75762124,59,249,177.260379,0.757000132,49,239
282.0854871,0.75762124,59,249,178.0777739,0.757000132,49,239
282.633628,0.75762124,59,249,178.9409028,0.757000132,49,239
283.104904,0.75762124,59,249,179.8088282,0.757013855,50,238
283.5791402,0.757659534,59,243,180.6524712,0.757013855,50,238
284.0091833,0.757703763,58,243,181.5607443,0.757013855,50,238
284.4834731,0.757754386,58,240,182.4002842,0.757013855,50,238
284.9505384,0.757771122,55,229,183.3461935,0.757013855,50,238
285.4728613,0.757771122,55,229,184.1500436,0.757013855,50,238
285.9492482,0.757771122,55,229,184.9977172,0.757013855,50,238
286.4557648,0.757771122,55,229,185.808861,0.757013855,50,238
286.9204508,0.757800912,55,235,186.6168162,0.757029412,51,241
287.439343,0.757831933,55,231,187.6223757,0.757029412,51,241
287.9429487,0.75785665,55,237,188.5379015,0.757029412,51,241
288.4239658,0.75785665,55,237,189.5098345,0.757029412,51,241
288.9057474,0.757883186,55,239,190.2698081,0.757029412,51,241
289.3631757,0.757927823,52,223,191.0688864,0.757029412,51,241
289.8427052,0.757927823,52,223,191.8530125,0.757029412,51,241
290.3446237,0.757927823,52,223,192.763563,0.757058729,50,235
290.8661756,0.757939077,52,229,193.6527323,0.757067274,54,245
291.3721665,0.757939077,52,229,194.695335,0.757067274,54,245
291.8655077,0.757939077,52,229,195.5689729,0.757067274,54,245
292.5679456,0.757939077,52,229,196.430863,0.757067274,54,245
293.1636776,0.757939077,52,229,197.3197738,0.757067274,54,245
293.6602633,0.757939077,52,229,198.2446822,0.757067274,54,245
294.3137038,0.757939077,52,229,199.0811638,0.757067274,54,245
294.9090461,0.757939077,52,229,199.9394955,0.757067274,54,245
295.4919982,0.757939077,52,229,200.8306011,0.757067274,54,245
296.0406824,0.757939289,55,235,201.877639,0.757067274,54,245
296.7424405,0.757939289,55,235,202.7087357,0.757067274,54,245
297.3735267,0.757939289,55,235,203.5998053,0.757067274,54,245
297.9882993,0.757939289,55,235,204.4820495,0.757067274,54,245
298.4804432,0.757939289,55,235,205.3342709,0.75708687,56,248
298.9846083,0.757939289,55,235,206.1201349,0.75708687,56,248
299.4509107,0.757939289,55,235,207.0385906,0.75708687,56,248
299.9501537,0.757944134,56,231,207.8153071,0.75708687,56,248
300.4459207,0.757944134,56,231,208.6944664,0.757167687,53,240
300.9393733,0.757944134,56,231,209.4139279,0.757212079,51,238
301.5651705,0.757946573,56,234,210.1743172,0.757212079,51,238
302.1182659,0.757946573,56,234,211.0204302,0.757212079,51,238
302.7427607,0.757946573,56,234,211.8567266,0.757212079,51,238
303.3771074,0.757946573,56,234,212.6914913,0.757212079,51,238
303.8549947,0.757946573,56,234,213.5426716,0.757212079,51,238
304.3890797,0.757946573,56,234,214.3470173,0.757212079,51,238
304.8683299,0.757946573,56,234,215.2000186,0.757212079,51,238
305.4090909,0.757980463,55,239,216.0737791,0.757267612,58,247
305.9149753,0.757980463,55,239,216.9907817,0.757316128,55,243
306.4481103,0.75800735,54,229,217.9469602,0.757316128,55,243
306.9581367,0.75800735,54,229,218.8933742,0.757316128,55,243
307.4595596,0.75800735,54,229,219.799425,0.757316128,55,243
307.9159814,0.758024179,55,235,220.6142584,0.757316128,55,243
308.4014169,0.758024179,55,235,221.5127048,0.757316128,55,243
308.9182502,0.758024179,55,235,222.3092037,0.757316128,55,243
309.4257081,0.758024179,55,235,223.1956059,0.757329428,56,242
309.9230453,0.758024179,55,235,224.0317752,0.757329428,56,242
310.4257951,0.758037345,56,237,224.8899152,0.757329428,56,242
310.9356049,0.758047692,56,233,225.7374746,0.757329428,56,242
311.4220896,0.758047692,52,227,226.5374517,0.757366452,55,241
311.9311258,0.758047692,56,233,227.6081117,0.757366452,55,241
312.4734923,0.758047692,56,233,228.5478354,0.757366452,55,241
312.9985254,0.758056961,48,213,229.4938522,0.757416243,53,238
313.5432407,0.758072525,52,224,230.3626255,0.757502705,56,245
314.1401724,0.758074146,52,224,231.2095628,0.757502705,56,245
314.7055034,0.758074146,52,224,232.1168874,0.757570275,54,238
315.2656759,0.758074146,52,224,232.9390252,0.757685213,52,235
315.9297221,0.758074146,52,224,233.8648115,0.757685213,52,235
316.5444444,0.758074146,52,224,234.7969198,0.757696984,51,238
317.2864852,0.758074146,52,224,235.6716454,0.757696984,51,238
317.8138102,0.758082545,53,223,236.5684113,0.757696984,51,238
318.4596045,0.75809941,51,224,237.4144764,0.757696984,51,238
319.1337714,0.75809941,51,224,238.2470152,0.757696984,51,238
319.7799067,0.75809941,51,224,239.1981985,0.757696984,51,238
320.4602184,0.75809941,51,224,240.1227927,0.757696984,51,238
320.9855181,0.75809941,51,224,241.0376693,0.757696984,51,238
321.5245385,0.75809941,51,224,241.9716643,0.757718349,53,238
322.0470997,0.75809941,51,224,242.9025832,0.757718349,53,238
322.5769864,0.75809941,51,224,243.8582578,0.757718349,53,238
323.0920976,0.758100323,52,226,244.8667637,0.757718349,53,238
323.6239149,0.758110578,51,222,245.8205861,0.757718526,52,237
324.193143,0.758110578,51,222,246.7336765,0.757718526,52,237
324.7393434,0.758110578,51,222,247.3571855,0.757718526,52,237
325.547034,0.758110578,51,222,248.0450648,0.757718526,52,237
326.063274,0.758117842,51,224,248.9879029,0.757718526,52,237
326.5800907,0.758117842,51,224,249.8498215,0.757718526,52,237
327.1235279,0.758117842,51,224,250.7692428,0.757718526,52,237
327.6977661,0.758117842,51,224,251.6700396,0.757718526,52,237
328.248601,0.7581525,48,211,252.6322133,0.757718526,52,237
328.7649002,0.7581525,48,211,253.5573801,0.757718526,52,237
329.3185185,0.758159594,48,206,254.4532271,0.757718526,52,237
329.8564802,0.758159594,48,206,255.4139857,0.757739005,55,239
330.3834992,0.758159594,48,206,256.306103,0.757739005,55,239
330.9007913,0.758159594,48,206,257.2862244,0.757748129,53,232
331.5541076,0.758159594,48,206,258.5194993,0.757748129,53,232
332.1835561,0.758159594,48,206,259.4693127,0.757748129,53,232
332.72459,0.758159594,48,206,260.4625058,0.757748129,53,232
333.2540902,0.758159594,48,206,261.3631431,0.757759324,54,236
333.7626243,0.758159594,48,206,262.2122101,0.757759324,54,236
334.2658475,0.758161978,51,215,263.3732567,0.757759324,54,236
334.9405995,0.758161978,51,215,264.730738,0.757759324,54,236
335.5642504,0.758161978,51,215,265.607209,0.757774122,58,244
336.2509394,0.758161978,51,215,266.4740499,0.757774122,58,244
336.9109891,0.758161978,51,215,267.3887897,0.757774122,58,244
337.7871949,0.758161978,51,215,268.3247458,0.757774122,58,244
338.4897424,0.758169935,47,205,269.477347,0.757774122,58,244
,,,,270.3494585,0.757774122,58,244
,,,,271.2328895,0.757774122,58,244
,,,,272.1308632,0.757796922,59,242
,,,,272.9422789,0.757796922,59,242
,,,,273.9469451,0.757796922,59,242
,,,,274.8658294,0.757796922,59,242
,,,,275.8485459,0.757867643,56,239
,,,,276.8224407,0.757867643,56,239
,,,,277.8088873,0.757873536,53,236
,,,,278.7499691,0.757873536,53,236
,,,,279.7223109,0.757873536,53,236
,,,,280.7312159,0.757873536,53,236
,,,,281.6406398,0.757873536,53,236
,,,,282.2387335,0.757882137,48,223
,,,,282.8210822,0.757882137,48,223
,,,,283.878527,0.757893376,51,228
,,,,284.9259551,0.757893376,51,228
,,,,285.7931562,0.757893376,51,228
,,,,286.5294918,0.757893376,51,228
,,,,287.1627077,0.757893376,51,228
,,,,287.8289525,0.757893376,51,228
,,,,288.4609424,0.757893376,51,228
,,,,289.0876193,0.757893376,51,228
,,,,289.7029834,0.757893376,51,228
,,,,290.3553464,0.757893376,51,228
,,,,291.0578597,0.757924072,51,237
,,,,291.7021159,0.757924072,51,237
,,,,292.3180094,0.757924072,51,237
,,,,292.9590575,0.757924072,51,237
,,,,293.6305158,0.757924072,51,237
,,,,294.2786354,0.757924072,51,237
,,,,294.9590508,0.757924072,51,237
,,,,295.6391308,0.757924072,51,237
,,,,296.299583,0.757924072,51,237
,,,,296.9536929,0.757924072,51,237
,,,,297.6568624,0.757958372,52,238
,,,,298.3448347,0.757958372,52,238
,,,,299.0112159,0.757958372,52,238
,,,,299.6662069,0.75796725,51,229
,,,,300.3771116,0.75796725,51,229
,,,,300.974206,0.75796725,51,229
,,,,301.6254885,0.757970384,51,231
,,,,302.2948804,0.757970384,51,231
,,,,302.9640463,0.757973009,52,230
,,,,303.5471281,0.757973009,52,230
,,,,304.1788069,0.757973009,52,230
,,,,304.8531126,0.757973009,52,230
,,,,305.5432391,0.757973009,52,230
,,,,306.2340519,0.757973009,52,230
,,,,306.8988469,0.757973009,52,230
,,,,307.5650777,0.757973009,52,230
,,,,308.2271543,0.757973009,52,230
,,,,308.8791177,0.757973009,52,230
,,,,309.5627708,0.757973009,52,230
,,,,310.2303113,0.757973009,52,230
,,,,310.9108318,0.757981715,49,223
,,,,311.5358969,0.757981715,49,223
,,,,312.2359285,0.757981715,49,223
,,,,312.9035539,0.757981715,49,223
,,,,313.5798052,0.757981715,49,223
,,,,314.26803,0.757981715,49,223
,,,,314.9516559,0.757981715,49,223
,,,,315.6189191,0.757981715,49,223
,,,,316.3286049,0.757981715,49,223
,,,,316.9767411,0.757981715,49,223
,,,,317.7156611,0.757981715,49,223
,,,,318.8152201,0.757981715,49,223
,,,,319.7256355,0.757981715,49,223
,,,,320.7012881,0.757981715,49,223
,,,,321.7515014,0.757981715,49,223
,,,,322.7452348,0.757981715,49,223
,,,,323.7997233,0.757981715,49,223
,,,,324.6702302,0.757981715,49,223
,,,,325.3970534,0.758002133,49,224
,,,,326.112665,0.758002133,49,224
,,,,327.176696,0.758002138,49,224
,,,,328.2774979,0.758009265,50,230
,,,,329.2939362,0.758015298,49,227
,,,,330.3012154,0.758015298,49,227
,,,,331.2244494,0.758017313,48,224
,,,,332.3008383,0.758017313,48,224
,,,,333.2271821,0.75802468,52,236
,,,,334.2309145,0.75802468,52,236
,,,,335.2131866,0.758029841,52,230
,,,,336.2269991,0.758037253,53,232
,,,,337.318532,0.758037253,53,232
,,,,338.2851694,0.758038715,55,234
,,,,339.3336437,0.758038715,55,234
,,,,340.2971971,0.758045682,56,236
,,,,341.1234569,0.758045682,56,236
,,,,342.1569956,0.758045682,56,236
,,,,343.1940821,0.758045682,56,236
,,,,344.1940115,0.758045682,56,236
,,,,345.1845213,0.758055319,53,232
,,,,346.1421,0.758063549,48,220
,,,,347.1458057,0.758063549,48,220
,,,,348.2285168,0.758063713,54,234
,,,,349.2182053,0.758063713,54,234
,,,,350.1729316,0.758063713,54,234
,,,,351.1840949,0.758063713,54,234
,,,,352.1566183,0.758088466,49,219
,,,,353.1525105,0.758104167,48,216
,,,,354.0929702,0.758104174,52,227
,,,,354.9542349,0.758104174,52,227
,,,,356.0324167,0.758104174,52,227
,,,,357.1884314,0.758104174,52,227
,,,,358.3005738,0.758104174,52,227
,,,,359.3795117,0.758104174,52,227
,,,,360.4118706,0.758104174,52,227
,,,,361.5510373,0.758104174,52,227
,,,,362.5661998,0.758116541,48,220
,,,,363.6860664,0.758116541,48,220
,,,,364.8267974,0.758116541,48,220
,,,,365.941393,0.758116541,48,220
,,,,366.8836581,0.758116541,48,220
,,,,367.9475675,0.758123776,48,216
,,,,368.9940106,0.758123776,48,216
,,,,370.0349535,0.758123776,48,216
,,,,371.1444739,0.758123776,48,216
,,,,372.1658269,0.758123776,48,216
,,,,373.1670292,0.758123776,48,216
,,,,374.1827514,0.758141945,48,222
,,,,375.280604,0.758141945,48,222
,,,,376.2904292,0.758141945,48,222
,,,,377.3223602,0.758141945,48,222
,,,,378.3730843,0.758141945,48,222
,,,,379.5348894,0.758141945,48,222
,,,,380.4441535,0.758141945,48,222
,,,,381.3745374,0.758157671,54,230
,,,,382.3536586,0.758157671,54,230
,,,,383.5440809,0.758157671,54,230
,,,,384.6271324,0.758157671,54,230
,,,,385.7134622,0.758157671,54,230
,,,,386.6660507,0.758157671,54,230
,,,,387.8658031,0.758157671,54,230
,,,,388.8797772,0.758157671,54,230
,,,,389.8590764,0.758169935,48,222

==> Net8_ky2_b1_14.csv <==
Time,Objective,Support_Size,Node_Basis_Size,Time2,Objective2,Support_Size2,Node_Basis_Size2
0,0,0,0,0,0,0,0
0.351325963,0.736842105,19,19,0.064997786,0,1,14
0.527142982,0.736842105,19,19,0.250042031,0,1,14
0.699173514,0.736842105,19,19,0.412570074,0,1,14
0.898324587,0.736842105,19,19,0.55295662,0,1,14
1.059728116,0.736842105,19,19,0.713674768,0,1,14
1.229981221,0.736842105,19,19,1.005973133,0,1,14
1.405332431,0.736842105,19,19,1.171050437,0,1,14
1.565631797,0.736842105,19,19,1.335385552,0,1,14
1.740831364,0.736842105,19,19,1.745955585,0,1,14
1.881394582,0.736842105,19,19,1.881150409,0,1,14
2.021263907,0.736842105,19,19,2.052051353,0,1,14
2.161332933,0.736842105,19,19,2.206873261,0,1,14
2.314289355,0.736842105,19,19,2.391796645,0,1,14
2.47082917,0.736842105,19,19,2.63738862,0.076923077,13,148
2.617926987,0.736842105,19,19,2.868992049,0.1,10,126
2.76662078,0.736842105,19,19,3.280230346,0.2,5,67
3.003414164,0.736842105,19,19,3.711501297,0.2,5,67
3.170484421,0.736842105,19,19,3.897268034,0.222222222,7,90
3.324930126,0.736842105,19,19,4.347119632,0.25,9,118
3.468092161,0.736842105,19,19,4.739626282,0.255813953,9,119
3.630871559,0.736842105,19,19,5.176646051,0.277777778,10,128
3.776301482,0.736842105,19,19,5.587746458,0.294117647,9,117
3.932908708,0.736842105,19,19,5.744615649,0.307692308,12,147
4.099818084,0.736842105,19,19,5.911977626,0.323943662,12,145
4.270021411,0.736842105,19,19,6.074186127,0.333333333,12,142
4.414753601,0.736842105,19,19,6.231847239,0.340101523,12,136
4.563238698,0.736842105,19,19,7.398929823,0.346031746,14,155
4.727895604,0.736842105,19,19,7.575838728,0.358974359,15,164
4.8893233,0.736842105,19,19,7.727819542,0.386138614,12,130
5.045377391,0.736842105,19,19,7.905575184,0.393063584,12,128
5.202956359,0.736842105,19,19,8.048868858,0.397849462,13,138
5.39825073,0.736842105,19,19,8.262262488,0.4,17,173
5.590902218,0.736842105,19,19,8.45499407,0.40625,15,152
5.829079587,0.736842105,19,19,8.636090379,0.412940057,16,156
6.008334801,0.736842105,19,19,8.825938024,0.428571429,14,149
6.178492693,0.736842105,19,19,10.3423554,0.43772242,16,164
6.369175186,0.736842105,19,19,10.51911169,0.45256917,15,153
6.556496422,0.736842105,19,19,10.73672522,0.463131732,16,165
6.743791983,0.736842105,19,19,10.91033223,0.468571429,17,172
6.980145435,0.736842105,19,19,11.16285976,0.470352982,20,185
7.151243341,0.736842105,19,19,12.36023309,0.474830591,18,175
7.363842283,0.736842105,19,19,12.50388569,0.48119891,18,175
7.561506529,0.736842105,19,19,12.68496866,0.488126649,20,185
7.757894794,0.736842105,19,19,12.86278879,0.493167702,19,185
7.976526022,0.736842105,19,19,13.05412037,0.501344086,19,178
8.165586111,0.736842105,19,19,13.23287738,0.505482919,20,186
8.343473225,0.736842105,19,19,13.42206472,0.510709746,21,193
8.508948599,0.736842105,19,19,13.64563831,0.516555968,20,185
8.684892758,0.736842105,19,19,13.81814066,0.524302086,21,189
8.84843844,0.736842105,19,19,13.98621215,0.530631188,21,188
9.021965858,0.736842105,19,19,15.16852916,0.537115567,21,187
9.183340084,0.736842105,19,19,15.35922096,0.54287135,21,191
9.424262257,0.736842105,19,19,15.51118786,0.548916853,21,187
9.64026171,0.736842105,19,19,15.69003075,0.553295443,22,192
9.812829797,0.736842105,19,19,16.11081774,0.560298635,21,186
9.973119062,0.736842105,19,19,16.28330165,0.564681331,22,193
10.15089282,0.736842105,19,19,16.4833809,0.57182048,22,194
10.34615566,0.736842105,19,19,16.66480863,0.579777433,23,191
10.53086856,0.736842105,19,19,16.82816802,0.585480604,24,193
10.70973161,0.736842105,19,19,17.00724396,0.589296153,24,195
10.87762587,0.736842105,19,19,17.17895838,0.5939821,24,200
11.06260177,0.736842105,19,19,17.42711024,0.597333165,24,196
11.29248296,0.736842105,19,19,18.9082019,0.59955788,26,210
11.48878526,0.736842105,19,19,19.13984656,0.602617023,26,199
11.67003593,0.736842105,19,19,19.34090907,0.606276757,25,199
11.83844222,0.736842105,19,19,19.50600673,0.612580489,29,211
12.01400609,0.736842105,19,19,19.69383236,0.616750148,27,203
12.18502425,0.736842105,19,19,19.87699672,0.623489062,28,217
12.38621044,0.736842105,19,19,20.08731511,0.627226096,26,202
12.56723422,0.736842105,19,19,20.25287855,0.634892592,27,209
12.76391316,0.736842105,19,19,20.44062451,0.638536298,29,220
12.9503236,0.736842105,19,19,20.63189368,0.641482758,26,201
13.14533595,0.736842105,19,19,20.82973581,0.644881661,24,187
13.3529399,0.736842105,19,19,21.00890255,0.647072213,27,201
13.56082956,0.736842105,19,19,21.18405661,0.647728329,28,205
13.76681904,0.736842105,19,19,21.36306564,0.649442563,28,197
13.95103941,0.736842105,19,19,21.55371662,0.651972299,30,205
14.13162948,0.736842105,19,19,21.7372516,0.654749917,30,208
14.34000066,0.736842105,19,19,21.9213365,0.656949859,31,223
14.54291156,0.736842105,19,19,22.35783246,0.658589869,27,205
14.72395124,0.736842105,19,19,22.54579951,0.660717854,32,229
14.91714543,0.736842105,19,19,24.80242473,0.666262077,27,200
15.11927408,0.736842105,19,19,25.24766513,0.666513632,29,213
15.33788888,0.736842105,19,19,25.43899506,0.668485559,30,211
15.55381096,0.736842105,19,19,25.61138745,0.669029286,30,207
15.78677829,0.736842105,19,19,25.82326698,0.670371948,31,212
16.03457794,0.736842105,19,19,27.22421676,0.671364775,32,217
16.23177258,0.736842105,19,19,27.45835551,0.673027841,32,213
16.43155359,0.736842105,19,19,27.65087443,0.675055188,34,219
16.66101559,0.736842105,19,19,27.86060447,0.676427018,37,226
16.85679226,0.736842105,19,19,28.05873254,0.677210993,37,223
17.06759425,0.736842105,19,19,29.26257316,0.678443799,36,218
17.27638649,0.736842105,19,19,30.69183929,0.678897206,37,227
17.71655514,0.736842105,19,19,30.88049043,0.680067358,37,225
18.23662584,0.736842105,19,19,31.06908935,0.680435342,37,223
20.14188653,0.736842105,19,19,31.39156304,0.681193906,38,220
21.38294311,0.736842105,19,19,31.57292267,0.682023587,38,227
21.60400817,0.736842105,19,19,31.76973065,0.68340656,39,228
21.90666847,0.736842105,19,19,31.96615059,0.684989571,36,218
22.16978058,0.736942911,40,151,33.17423551,0.687405177,36,221
23.38827092,0.737109502,39,146,33.59687277,0.691168203,39,220
23.66950905,0.737407241,38,148,33.79378388,0.692372602,39,220
23.96911293,0.737592654,38,150,33.9697184,0.693491811,38,219
24.2450885,0.737652923,34,134,34.16114824,0.695003181,38,215
24.53839508,0.737893013,35,142,34.36057733,0.695699394,39,214
24.81164551,0.737956794,34,141,36.13839165,0.696616652,42,225
26.02384465,0.738004944,40,163,36.34050324,0.698150716,41,222
26.29633891,0.738111253,40,155,36.77336109,0.70042007,41,219
26.52492812,0.738195341,42,161,37.20087284,0.702263664,41,224
26.74404881,0.738290585,41,164,37.39693981,0.704349276,37,204
26.97918773,0.738438952,40,158,37.58958684,0.707277142,37,208
27.24726645,0.738596718,41,162,38.79935947,0.710023131,36,198
27.5031949,0.738756899,39,158,39.25746373,0.711221863,39,208
27.75412741,0.738932114,39,158,39.4628601,0.712792078,38,209
27.96726346,0.739022439,43,168,39.67891776,0.713813439,40,211
28.18304713,0.739113387,42,168,40.12984843,0.714503625,41,212
28.41001708,0.739173439,38,159,40.824059,0.714730097,42,214
28.62182867,0.739502149,38,153,41.0584042,0.714935388,40,210
28.88692702,0.739694906,39,158,41.26899651,0.715587887,41,206
29.16874366,0.73985496,39,161,41.47309749,0.716179099,39,201
29.40178217,0.739903646,40,161,42.1523241,0.717028508,40,203
29.71171997,0.7399156,40,161,42.64428147,0.718169038,40,213
30.0073154,0.740336677,41,165,44.15463268,0.719288413,41,207
30.26228651,0.74070124,43,162,44.64700438,0.719619665,42,212
30.53310063,0.740867222,41,160,45.13662333,0.72047099,44,222
30.8316679,0.74097623,42,167,45.33803928,0.721068561,39,204
31.15734472,0.741063344,43,167,46.08386728,0.721739621,41,204
31.43430009,0.741071442,44,171,46.30717676,0.722381735,41,205
31.67977343,0.741324057,45,168,46.50886277,0.723019835,43,210
31.94356139,0.741391216,44,169,46.73155349,0.723764345,43,215
32.22640549,0.741736766,44,165,46.98006218,0.724093986,41,211
32.50964878,0.741795093,46,170,47.20184415,0.724858557,42,208
32.79062002,0.741847715,43,163,47.43929094,0.725872108,39,199
33.08473006,0.741850277,45,168,47.6474858,0.72665783,42,203
33.37293838,0.74195855,43,162,47.86285716,0.726744412,43,207
33.61524143,0.742019837,44,157,48.07688624,0.726901436,42,205
33.8681824,0.742074358,46,174,48.27994674,0.727082478,42,206
34.14333574,0.742160849,42,155,48.52166033,0.728248639,44,213
34.42011243,0.742308487,41,162,49.19514852,0.729184482,42,202
34.67829322,0.742308567,41,160,50.37658377,0.729411343,45,209
34.98706362,0.742327031,43,163,50.98748002,0.730227537,46,211
35.28165504,0.742327584,43,164,51.47471026,0.730497333,43,201
35.53458968,0.742361283,43,171,51.71032988,0.730589943,42,198
35.77801882,0.742361283,43,171,52.9430296,0.730687165,42,195
36.04974277,0.742361283,43,171,53.20918203,0.730778768,44,202
36.29091307,0.742499644,45,171,53.70995638,0.730829801,44,203
36.53607372,0.742682532,41,163,54.20656247,0.730973061,45,197
36.81720391,0.742682532,41,163,54.46011994,0.73116998,44,197
37.07091879,0.742682532,41,163,54.69021438,0.731289446,47,206
37.33746654,0.742682532,41,163,55.23844901,0.73142032,45,202
37.62159527,0.742731317,42,169,55.47242142,0.731716715,47,208
37.89398549,0.742778099,42,173,55.73298584,0.732838484,47,209
38.14606986,0.742924386,41,164,55.96561,0.733043492,46,206
38.49289068,0.742927301,41,163,56.20743791,0.733743941,45,202
38.75663975,0.74292836,42,166,56.74150965,0.734265274,48,213
39.04520643,0.742962823,40,157,58.23062651,0.734581853,45,204
39.58449915,0.743001248,40,156,58.4818126,0.735325733,42,196
39.84909582,0.743049531,43,156,58.73041048,0.735957001,44,205
40.16578361,0.743058055,44,163,59.00731155,0.736214546,45,201
40.42308041,0.743115977,43,162,59.27050832,0.736320457,48,211
40.68252607,0.743122206,44,167,59.77624367,0.736539679,46,205
41.01305021,0.743123564,45,170,60.0285356,0.736735368,45,199
41.32730206,0.743201235,52,188,60.26334795,0.737036064,42,194
41.61062347,0.743295566,47,173,60.49930057,0.737192404,45,194
41.9471714,0.743386003,45,167,61.07399971,0.737685674,45,205
42.28287639,0.743506353,46,169,61.33803437,0.738226553,46,200
42.56015618,0.743507642,46,169,61.56858264,0.738732103,42,191
42.83067827,0.743547955,46,166,61.81084761,0.739149473,42,190
43.10777137,0.743687945,45,164,62.06871231,0.739201416,40,187
43.44712115,0.743687945,45,164,62.30541696,0.739356944,40,188
43.73127636,0.743917065,46,166,62.5456518,0.739356944,40,188
44.03093111,0.743960727,49,174,62.80586883,0.73936113,42,195
44.34814601,0.743960727,49,174,63.07459655,0.739461142,46,200
44.6404899,0.744095839,46,160,63.35554829,0.73961332,44,191
44.93521558,0.744132727,49,173,63.61142093,0.739768478,42,183
45.25709938,0.744183195,50,173,63.87014081,0.739791991,41,181
45.57086191,0.744190679,48,172,64.11662386,0.739883521,40,180
45.8982326,0.744291366,47,171,64.35438156,0.739926031,43,187
46.24319962,0.744296183,47,171,64.60015286,0.740019679,41,179
46.57246015,0.744327409,46,168,64.85955741,0.740125433,43,187
46.89822581,0.744386318,47,164,65.11550543,0.740162642,42,186
47.21885136,0.74438663,48,167,65.37707711,0.740162642,42,186
47.55592872,0.74438663,48,167,65.63083027,0.740181537,43,187
47.85192341,0.74443462,46,163,65.88399259,0.740181537,43,187
48.18756577,0.74452036,49,169,66.13080347,0.740223796,43,184
48.50305103,0.744682542,46,165,66.38825389,0.740284179,45,187
48.8094186,0.744778383,46,165,66.65555928,0.740435642,46,186
49.11591686,0.744824596,45,164,66.94589036,0.740593475,44,185
49.43139293,0.744891077,42,160,67.1956062,0.740658377,44,182
49.74882411,0.744891077,42,160,67.44381579,0.741056864,45,186
50.12684715,0.745092882,44,163,67.72833693,0.741253997,45,182
50.4501011,0.745113703,44,160,67.99402494,0.741361303,43,181
50.74765386,0.7453281,50,181,68.23677365,0.741363585,43,182
51.09712307,0.745520139,47,175,68.49380598,0.741637953,46,185
51.45603524,0.745520139,47,175,68.79424674,0.741637953,46,185
51.76291462,0.746087077,48,169,69.0610522,0.741698564,45,184
52.07519187,0.746089585,51,176,69.3238987,0.741896927,45,182
52.3946993,0.746098941,50,175,69.60720909,0.741897222,47,185
52.71424977,0.746486582,46,165,69.88349475,0.741911329,46,182
53.20506468,0.746499586,49,168,70.14536359,0.742011495,48,187
53.65043001,0.746499586,49,168,70.40353027,0.742140991,44,181
53.97632612,0.746499586,49,168,70.6831286,0.742148617,43,178
54.68216789,0.746594198,51,172,70.95051691,0.742165898,47,186
55.26602347,0.74671433,47,167,71.2538614,0.742319081,46,180
55.79022877,0.746880828,51,170,71.52101194,0.742627724,44,180
56.19227006,0.747047627,45,160,71.80026155,0.74265753,46,183
56.54206011,0.747063781,48,163,72.07460049,0.742954679,47,185
56.89868056,0.747063781,48,163,72.36136227,0.743131209,48,186
57.58557079,0.74711694,44,161,72.65631648,0.743155613,48,188
57.89783822,0.747121428,46,163,72.94070014,0.743382941,51,186
58.29641144,0.747148183,49,163,73.27518069,0.743505052,50,186
58.69661139,0.747160137,49,168,73.58780522,0.743729955,46,182
59.02719304,0.747229909,46,162,73.87595544,0.743839092,47,179
59.3495653,0.747230065,48,165,74.15625945,0.743891463,47,179
59.72827835,0.747243339,52,172,74.44126807,0.743985931,49,185
60.06982312,0.747362891,50,171,74.7488379,0.743988808,48,183
60.4236714,0.747415183,49,165,75.06752596,0.744114065,46,175
61.04286347,0.747523341,48,160,75.37766592,0.744178515,47,179
62.77098836,0.747614744,48,160,75.66177306,0.74418139,48,180
63.58630481,0.747617111,49,166,75.96802184,0.744812272,48,180
64.21662949,0.74781698,48,168,76.26371801,0.744867942,46,173
64.84462974,0.747918484,47,164,76.56039762,0.744893853,48,175
65.20047804,0.748008523,47,165,76.86879302,0.744893853,48,175
65.53028383,0.748008523,47,165,77.16549147,0.745165978,47,177
66.50583783,0.748034095,46,167,77.48215574,0.745354763,44,163
66.79832833,0.748035117,47,168,77.78149202,0.745365406,46,168
67.4106742,0.748035117,47,168,78.06943528,0.745365406,46,168
68.91334145,0.748043696,47,169,78.35499895,0.745627608,45,168
69.71900295,0.748072784,52,174,78.63114618,0.745627613,45,168
71.09047832,0.748173257,48,164,78.92239408,0.745738627,41,159
71.53295196,0.748173257,48,164,79.26543545,0.745738627,41,159
71.91395228,0.748177585,48,165,79.55347632,0.745757907,42,160
72.22656484,0.748220351,49,162,79.83122467,0.745757907,42,160
72.84652567,0.748254215,51,169,80.11775563,0.745760316,44,166
73.24280797,0.748254215,51,169,80.39564857,0.745760316,44,166
73.89994819,0.748302946,49,166,80.67162815,0.745833267,44,165
74.26860992,0.748318581,46,159,81.01882509,0.745984192,44,162
74.69425646,0.748321501,46,162,81.36288427,0.746068456,44,166
75.15488683,0.748321501,46,162,81.64169307,0.746183294,47,170
75.60408716,0.748321501,46,162,81.94175892,0.746183294,47,170
77.13920211,0.748355589,48,164,82.213303,0.746183294,47,170
77.45771336,0.748355589,48,164,82.49189556,0.746203061,45,167
77.95416785,0.748357257,48,164,82.78081449,0.746205096,44,164
78.32704556,0.748418768,47,163,83.07608655,0.746210826,45,166
78.7220594,0.748475258,46,162,83.4129431,0.74622753,45,165
79.11307189,0.748475258,46,162,83.75506618,0.74629525,46,165
79.49080317,0.748475258,46,162,84.1092729,0.74629525,46,165
79.89701555,0.748475258,46,162,84.39666124,0.74629525,46,165
80.58101778,0.748475337,47,167,84.67374112,0.74629525,46,165
81.04722581,0.748584338,45,162,85.02097102,0.746295749,45,164
81.47327575,0.748584338,45,162,85.28582481,0.746295749,45,164
81.95720745,0.74867951,51,167,85.60006197,0.746295749,45,164
82.487318,0.748704219,43,157,85.92130423,0.746295749,45,164
82.9854844,0.748704219,43,157,86.23703927,0.746295749,45,164
84.50075368,0.748704219,43,157,86.56848167,0.746295749,45,164
84.95483882,0.748704219,43,157,86.85326321,0.746295749,45,164
85.3638501,0.748704219,43,157,87.20466327,0.746466423,46,166
85.81523015,0.748704219,43,157,87.60361843,0.746466423,46,166
86.25872536,0.74881453,45,156,87.91868026,0.746466423,46,166
86.66729756,0.74881453,45,156,88.28662685,0.746620704,48,165
87.08341934,0.74881453,45,156,88.58086532,0.746637579,50,171
88.54204443,0.748851869,43,158,88.88135301,0.746732582,47,165
90.02040372,0.74885554,46,162,89.17281559,0.746736486,50,174
90.53460884,0.74885554,46,162,89.54944058,0.746898589,51,174
90.94735709,0.748856213,45,162,89.9390755,0.746956144,45,167
91.45757331,0.748856213,45,162,90.22901622,0.746956144,45,167
92.06467421,0.748856213,45,162,90.55459853,0.746956144,45,167
92.47155028,0.748898498,43,157,90.84101723,0.74702955,48,172
93.01203371,0.748898498,43,157,91.19490039,0.74704578,47,172
93.44593109,0.748898498,43,157,91.52991691,0.747148829,51,176
93.97832043,0.748898498,43,157,91.85841553,0.747149286,51,178
94.7478966,0.748898498,43,157,92.17522909,0.747368399,47,165
95.15672833,0.748957103,46,161,92.47844301,0.747368399,47,165
95.97416094,0.748957103,46,161,92.77923584,0.747441641,48,166
97.6330616,0.748957103,46,161,93.11777537,0.747441641,48,166
98.75425823,0.748960775,46,162,93.44745337,0.747441641,48,166
99.17773241,0.748960775,46,162,93.82679848,0.747443335,48,166
99.89311073,0.748960775,46,162,94.45190111,0.747443335,48,166
100.3567077,0.749002844,48,157,94.79891872,0.747507449,45,160
101.1914934,0.749002844,48,157,95.11046103,0.747528755,45,158
101.6111107,0.749002844,48,157,95.4353554,0.747528755,45,158
103.0793779,0.749103132,46,153,95.79799208,0.747528755,45,158
103.5661814,0.749103132,46,153,96.13865687,0.747528755,45,158
104.2902804,0.749167564,44,154,96.51913381,0.747528755,45,158
104.7362459,0.749167564,44,154,96.86812335,0.747528755,45,158
106.327425,0.749167564,44,154,97.21879123,0.747528755,45,158
106.8011732,0.749167564,44,154,97.58218778,0.747528755,45,158
107.3133826,0.749167564,44,154,97.91612905,0.747528755,45,158
107.8060909,0.749200354,46,158,98.2611611,0.747569315,50,166
109.5197801,0.749243508,48,158,98.55872358,0.747612218,49,161
110.1391953,0.749243508,48,158,98.88066103,0.747785146,49,160
110.5942669,0.7492567,46,153,99.22751081,0.747958492,49,161
111.0672703,0.749308841,44,151,99.5438101,0.748125891,50,161
111.5353309,0.749308841,44,151,99.85903237,0.748145707,51,167
113.1916747,0.749308841,44,151,100.2345878,0.748145707,51,167
113.6547845,0.749308841,44,151,100.5736586,0.748145707,51,167
114.2358428,0.749308841,44,151,100.9434542,0.748233334,49,160
115.3474969,0.749308841,44,151,101.2995184,0.748255085,49,160
115.8208867,0.749341263,42,149,101.6841312,0.748255085,49,160
116.3559208,0.749405271,48,158,102.0023436,0.748319441,50,159
116.787666,0.749538868,48,152,102.3688243,0.748380831,47,152
117.3603554,0.749538868,48,152,102.7102127,0.748482147,47,153
117.8185865,0.749538868,48,152,103.0769025,0.748482147,47,153
118.299535,0.749538868,48,152,103.4280774,0.748592172,48,157
119.0583961,0.749538868,48,152,104.0268285,0.748592172,48,157
119.5831936,0.749538868,48,152,104.3598751,0.748680823,43,145
120.0380368,0.749596774,42,140,104.7082687,0.748698728,42,144
120.5772713,0.749596774,42,140,105.1580507,0.748722154,42,143
121.3118687,0.749596774,42,140,105.5396964,0.748807511,42,147
122.040398,0.749596774,42,140,105.9250195,0.748807511,42,147
122.519044,0.749596774,42,140,106.2843332,0.748807511,42,147
123.0532183,0.749610804,42,140,106.6672471,0.748807511,42,147
123.5642811,0.749610804,42,140,107.0410524,0.748823383,45,151
124.3252021,0.749610804,42,140,107.3899954,0.748823383,45,151
125.0894409,0.749610804,42,140,107.7658023,0.748823383,45,151
125.5862557,0.749610804,42,140,108.1784003,0.748823383,45,151
127.6465545,0.749644521,47,146,108.562315,0.748823383,45,151
128.2731658,0.749644521,47,146,108.9386491,0.748856656,41,142
128.858808,0.749644521,47,146,109.2789949,0.748856656,41,142
129.5251313,0.749644521,47,146,109.6087953,0.748868819,41,142
131.0242185,0.74964452,47,146,110.0678974,0.748870768,42,144
131.8208097,0.749644521,47,146,110.4589079,0.748870768,42,144
132.5545958,0.749644521,47,146,110.8374699,0.748870768,42,144
135.0681716,0.74964452,47,146,111.2708816,0.748930347,44,149
135.6427299,0.749644521,47,146,111.6472332,0.748930347,44,149
136.395595,0.749692784,44,144,112.0208728,0.748930347,44,149
136.9983715,0.749692784,44,144,112.4478762,0.748930347,44,149
137.5337611,0.749692784,44,144,112.8730034,0.748930347,44,149
138.1558861,0.749692784,44,144,113.2289543,0.748930347,44,149
138.68501,0.749692784,44,144,113.5611858,0.748947091,44,150
139.298277,0.749692784,44,144,113.9833606,0.748947091,44,150
139.8418798,0.749692784,44,144,114.4332737,0.74900045,41,141
140.2335727,0.749692784,44,144,114.9255498,0.749038302,42,145
140.8809644,0.749745205,43,146,115.3354815,0.749038302,42,145
141.3904745,0.749745205,43,146,115.7206307,0.749038302,42,145
142.4665325,0.749828206,47,148,116.0804602,0.749038302,42,145
143.266083,0.749828206,47,148,116.5858951,0.749038302,42,145
143.7663095,0.749828206,47,148,117.0500577,0.749038302,42,145
145.3642149,0.749828206,47,148,117.4427449,0.749038302,42,145
146.0026002,0.749907444,45,141,117.8467738,0.749038302,42,145
146.618422,0.749907444,45,141,118.2984052,0.749038302,42,145
147.2854342,0.749907444,45,141,118.8417419,0.749078465,46,157
147.9101383,0.749907444,45,141,119.2925272,0.749078465,46,157
148.64106,0.749913258,47,146,119.7503811,0.749078465,46,157
149.2569722,0.749913258,47,146,120.1590388,0.749184765,44,145
150.3845314,0.749913258,47,146,120.5817291,0.749184765,44,145
151.0905333,0.749913258,47,146,121.0123623,0.749185136,46,151
151.7546122,0.749913258,47,146,121.503507,0.749185136,46,151
152.3940775,0.749913258,47,146,122.0490889,0.749185136,46,151
153.1118608,0.75,39,133,122.5489875,0.749185136,46,151
,,,,122.9319176,0.749185136,46,151
,,,,123.3510351,0.749185136,46,151
,,,,123.7827874,0.749185136,46,151
,,,,124.2963647,0.749185136,46,151
,,,,124.7732163,0.74924303,47,149
,,,,125.2324949,0.74924303,47,149
,,,,125.6966714,0.749292559,45,142
,,,,126.1918612,0.749319725,41,136
,,,,126.7645063,0.749319725,41,136
,,,,127.2768469,0.749319725,41,136
,,,,127.8280408,0.749319725,41,136
,,,,128.2878938,0.749382958,44,141
,,,,128.7863058,0.749382958,44,141
,,,,129.277237,0.749382958,44,141
,,,,129.7348026,0.749382958,44,141
,,,,130.2644697,0.749388726,46,142
,,,,130.7805129,0.749388726,46,142
,,,,131.5857034,0.749388726,46,142
,,,,132.033587,0.749493462,48,146
,,,,132.5723705,0.749493462,48,146
,,,,133.1572827,0.749493462,48,146
,,,,133.7380059,0.749557181,42,138
,,,,134.3156541,0.749557226,46,144
,,,,134.8536277,0.749557226,46,144
,,,,135.3562007,0.749557226,46,144
,,,,135.8160585,0.749557226,46,144
,,,,136.2842456,0.74968795,42,136
,,,,136.8109481,0.749747003,43,140
,,,,137.3693895,0.749747003,43,140
,,,,137.8796588,0.749747003,43,140
,,,,138.3578565,0.749808532,44,142
,,,,138.8797948,0.749808532,44,142
,,,,139.412833,0.749831743,44,143
,,,,139.9413215,0.749831743,44,143
,,,,140.4667649,0.749831743,44,143
,,,,141.0757759,0.749831743,44,143
,,,,141.619515,0.749831743,44,143
,,,,142.0916772,0.749831743,44,143
,,,,142.5997198,0.749831743,44,143
,,,,143.102328,0.749865569,45,143
,,,,143.6507067,0.749865569,45,143
,,,,144.2402856,0.749865569,45,143
,,,,144.7699709,0.749879916,45,145
,,,,145.3620669,0.749879916,45,145
,,,,145.9393588,0.749879916,45,145
,,,,146.4694611,0.749879916,45,145
,,,,147.0064054,0.749920346,45,141
,,,,147.6173067,0.749920346,45,141
,,,,148.1472292,0.749924719,51,148
,,,,148.7919914,0.749987571,42,138
,,,,149.452536,0.749988347,42,139
,,,,149.9960375,0.749988347,42,139
,,,,150.7372895,0.749988347,42,139
,,,,151.3603298,0.749988347,42,139
,,,,152.004864,0.75,36,131

==> Net9_ky4_b1_47.csv <==
Time,Objective,Support_Size,Node_Basis_Size,Time2,Objective2,Support_Size2,Node_Basis_Size2
0,0,0,0,0,0,0,0
0.19345687,0.734375,64,64,0.248204116,0,1,47
0.339899316,0.734375,64,64,1.302815228,0,1,47
0.48265581,0.734375,64,64,1.973673653,0,1,47
0.62806683,0.734375,64,64,2.386738641,0,1,47
0.830365633,0.734375,64,64,2.674544828,0,1,47
1.034919071,0.734375,64,64,2.79818028,0,1,47
1.222452682,0.734375,64,64,2.974627542,0,1,47
1.384247911,0.734375,64,64,3.100341747,0,1,47
1.544820447,0.734375,64,64,3.239220422,0,1,47
1.69808197,0.734375,64,64,3.54934193,0,1,47
1.849033252,0.734375,64,64,3.681551338,0,1,47
2.011549444,0.734375,64,64,3.84659106,0,1,47
2.16299987,0.734375,64,64,4.735774787,0,1,47
2.338227121,0.734375,64,64,5.47791654,0,1,47
2.513216724,0.734375,64,64,6.995069952,0,1,47
2.698609015,0.734375,64,64,7.47055954,0,1,47
2.848888934,0.734375,64,64,8.790840683,0,1,47
3.021992693,0.734375,64,64,9.272614176,0,1,47
3.180212114,0.734375,64,64,9.393425148,0,1,47
3.341123043,0.734375,64,64,9.528925679,0,1,47
3.500631324,0.734375,64,64,11.65346358,0,1,47
3.683547661,0.734375,64,64,12.00990223,0,1,47
3.840078401,0.734375,64,64,12.13507551,0,1,47
4.027925008,0.734375,64,64,12.25889632,0,1,47
4.187920345,0.734375,64,64,12.40622214,0,1,47
4.341728782,0.734375,64,64,12.53253809,0,1,47
4.499731737,0.734375,64,64,12.70741952,0,1,47
4.672736812,0.734375,64,64,12.82962761,0,1,47
4.837882161,0.734375,64,64,12.95609806,0,1,47
4.99981686,0.734375,64,64,13.10731808,0,1,47
5.160552246,0.734375,64,64,13.25425271,0,1,47
5.315998012,0.734375,64,64,13.46840036,0,1,47
5.517776223,0.734375,64,64,13.62392912,0,1,47
5.708439225,0.734375,64,64,13.80554926,0,1,47
5.867038753,0.734375,64,64,13.92940895,0,1,47
6.064807057,0.734375,64,64,14.13886763,0,1,47
6.318846254,0.734375,64,64,15.34113417,0.027027027,37,466
6.539412351,0.734375,64,64,15.58430958,0.052631579,19,349
6.715478689,0.734375,64,64,15.73809637,0.076923077,13,309
6.885960435,0.734375,64,64,15.87026316,0.111111111,9,260
7.093867202,0.734375,64,64,15.99663591,0.127272727,15,301
7.379617901,0.734375,64,64,16.13031096,0.166666667,6,177
7.566343867,0.734375,64,64,16.42786361,0.181818182,9,250
7.739841573,0.734375,64,64,16.55703036,0.19047619,11,273
7.935254871,0.734375,64,64,16.68438845,0.191489362,12,279
8.107566173,0.734375,64,64,16.81175555,0.2,10,224
8.37271371,0.734375,64,64,16.95895326,0.208333333,14,284
8.55859331,0.734375,64,64,17.08582993,0.216216216,15,306
8.730342951,0.734375,64,64,17.216935,0.224489796,20,354
8.90084093,0.734375,64,64,17.36140795,0.233766234,19,317
9.112615192,0.734375,64,64,17.52689713,0.239085239,24,384
9.281526871,0.734375,64,64,17.68347013,0.25,20,314
9.457840093,0.734375,64,64,17.81398801,0.262618873,25,352
9.641218221,0.734375,64,64,17.94530441,0.272861871,26,356
10.47922318,0.734375,64,64,18.26641676,0.28323636,23,355
10.7017288,0.734375,64,64,18.41149377,0.289212674,26,386
10.89511955,0.734375,64,64,18.61233416,0.294882128,23,361
11.08840585,0.734375,64,64,18.82655772,0.301262107,25,388
11.26495848,0.734375,64,64,19.00622293,0.3066577,28,381
11.45995564,0.734375,64,64,19.14033324,0.313557858,27,357
11.64123254,0.734375,64,64,19.27234438,0.31841109,29,383
11.86138695,0.734375,64,64,19.4124588,0.322082109,26,395
12.04694456,0.734375,64,64,19.71969087,0.325617351,30,418
12.24175565,0.734375,64,64,20.43748631,0.328508944,27,400
12.46779006,0.734375,64,64,20.58376138,0.33398335,24,359
12.64871626,0.734375,64,64,20.72583019,0.336014018,25,369
12.9222777,0.734375,64,64,20.92462759,0.338625221,26,373
13.1159593,0.734375,64,64,21.09894827,0.340201604,28,383
13.32189906,0.734375,64,64,22.27221081,0.342124212,27,384
13.5088387,0.734375,64,64,22.54093254,0.343184803,27,388
13.70534432,0.734375,64,64,22.69304875,0.3442366,29,401
13.9140545,0.734375,64,64,22.86545787,0.344723491,29,400
14.13969581,0.734375,64,64,23.00475503,0.345466038,30,408
14.3307832,0.734375,64,64,24.19234632,0.347345622,32,420
14.52554944,0.734375,64,64,24.37532475,0.348445469,33,424
14.72211275,0.734375,64,64,24.68414665,0.349386475,33,429
15.94843832,0.734375,64,64,24.83433842,0.350470464,35,446
16.14248049,0.734375,64,64,24.98520687,0.353829739,34,443
16.3530691,0.734375,64,64,25.26820672,0.36143977,30,424
16.56344462,0.734375,64,64,25.41955103,0.369398303,31,453
16.78218381,0.734375,64,64,25.56084281,0.377490747,31,432
16.97570663,0.734375,64,64,25.78947261,0.380515672,32,442
17.17511335,0.734375,64,64,25.95246564,0.384603561,30,432
17.3781805,0.734375,64,64,26.15091179,0.388556829,32,448
17.59638856,0.734375,64,64,26.29405809,0.393502379,30,440
17.83257501,0.734375,64,64,26.45209394,0.397126371,30,439
18.07268029,0.734375,64,64,26.59337877,0.3998205,31,434
18.27778262,0.734375,64,64,26.75723517,0.402596064,30,438
18.48975289,0.734375,64,64,26.90098268,0.405940166,32,444
18.70746416,0.734375,64,64,27.06022466,0.409354325,31,444
18.93370934,0.734375,64,64,27.25271783,0.410602286,32,453
19.14558739,0.734375,64,64,27.43043907,0.412829371,33,459
19.36261686,0.734375,64,64,27.79875092,0.415880031,32,453
19.58784977,0.734375,64,64,28.10876557,0.418703036,34,464
19.81731352,0.734375,64,64,28.25666486,0.42078048,33,458
20.03008389,0.734375,64,64,28.62021654,0.423036114,34,459
20.2486296,0.734375,64,64,28.77256627,0.424087907,38,481
20.45800796,0.734375,64,64,28.92399087,0.424930363,40,489
20.69378313,0.734375,64,64,29.26044161,0.425831689,38,480
20.94201912,0.734375,64,64,29.42464093,0.427906987,36,472
21.16908096,0.734375,64,64,29.59142348,0.42974472,37,479
21.40204884,0.734375,64,64,29.86605767,0.434394625,35,477
21.63320188,0.734375,64,64,30.02890256,0.437293412,39,502
21.87527627,0.734375,64,64,30.24935463,0.439771265,41,511
22.09896048,0.734375,64,64,31.42139754,0.442990949,37,493
22.33828792,0.734375,64,64,31.60070208,0.445397726,36,491
22.56426014,0.734375,64,64,31.7621659,0.447231361,37,500
22.79566837,0.734375,64,64,32.03612432,0.450739653,37,486
23.02157151,0.734375,64,64,32.21539255,0.453304387,35,491
23.24632877,0.734375,64,64,32.46382055,0.456237358,34,480
23.48701808,0.734375,64,64,32.62496079,0.457845308,34,483
23.80010658,0.734375,64,64,32.95181093,0.45922281,37,503
24.0438661,0.734375,64,64,33.12642514,0.461690183,35,498
24.27678315,0.734375,64,64,33.31792986,0.46282624,37,503
24.51384602,0.734375,64,64,33.93054423,0.46366784,33,484
24.77246597,0.734375,64,64,34.15176198,0.464306829,34,493
24.99958089,0.734375,64,64,34.34220581,0.465127765,40,517
25.25695207,0.734375,64,64,34.51352828,0.466257086,41,521
25.49973742,0.734375,64,64,34.68930429,0.467792993,44,544
25.74041262,0.734375,64,64,34.88632684,0.471637092,46,546
26.00756883,0.734375,64,64,35.05254642,0.474798319,46,539
26.2343774,0.734375,64,64,35.23989888,0.476450398,42,528
26.51350794,0.734375,64,64,35.47311882,0.478115711,41,526
26.76828178,0.734375,64,64,35.64358914,0.479711216,40,522
27.04390039,0.734375,64,64,35.82427113,0.480716855,42,536
27.31617186,0.734375,64,64,35.99120108,0.483427955,41,535
27.5747167,0.734375,64,64,36.30139895,0.486177711,37,510
27.84662323,0.734375,64,64,36.49962408,0.489903414,41,530
28.12896105,0.734375,64,64,36.83346129,0.492422341,40,538
28.39220448,0.734375,64,64,37.02922964,0.494426212,40,532
28.65341881,0.734375,64,64,37.22580185,0.495769074,40,531
28.92031174,0.734375,64,64,37.46547198,0.498625721,43,542
29.17693007,0.734375,64,64,37.66656903,0.501340022,45,553
29.43844389,0.734375,64,64,37.85614205,0.504148997,48,563
29.70586465,0.734375,64,64,38.04509195,0.506155958,47,566
29.98985981,0.734375,64,64,38.2414107,0.507622357,47,553
30.240442,0.734375,64,64,38.43061401,0.510464483,47,570
30.51088366,0.734375,64,64,38.62976859,0.514636515,44,558
30.7909676,0.734375,64,64,38.82378509,0.518143971,40,535
31.08824893,0.734375,64,64,39.03399505,0.520389439,44,546
31.37943648,0.734375,64,64,39.27422923,0.523510021,41,536
31.64284766,0.734375,64,64,39.47083748,0.524754069,44,552
31.90689377,0.734375,64,64,39.75936581,0.526609292,46,558
32.15947836,0.734375,64,64,39.94931814,0.528472808,45,558
32.42258977,0.734375,64,64,40.16044371,0.530490451,48,577
32.71791808,0.734375,64,64,40.35414833,0.532148126,49,578
33.03388318,0.734375,64,64,40.56166491,0.534681611,47,578
33.34683543,0.734375,64,64,40.85586148,0.537576216,50,581
33.62281106,0.734375,64,64,41.05561573,0.540048984,49,585
33.90193881,0.734375,64,64,41.2703697,0.542035842,52,592
34.18161517,0.734375,64,64,41.52018723,0.543460173,53,596
34.45667125,0.734375,64,64,41.735351,0.547246014,55,598
34.73807973,0.734375,64,64,41.95880071,0.551436101,55,597
35.01051404,0.734375,64,64,42.16869269,0.554469958,49,589
35.29734668,0.734375,64,64,42.37670662,0.559093275,52,595
35.55915053,0.734375,64,64,42.72340667,0.563754841,51,593
35.8433073,0.734375,64,64,43.07183727,0.566814265,51,584
36.23813265,0.734375,64,64,43.28054466,0.571410206,53,592
36.57124827,0.734375,64,64,43.50074245,0.574639008,48,574
36.89079655,0.734375,64,64,43.71471362,0.57850836,47,576
37.17998425,0.734375,64,64,44.43278229,0.581195181,49,581
37.45602466,0.734375,64,64,44.6552368,0.582882679,51,590
37.73698347,0.734375,64,64,44.99937923,0.584804399,52,606
38.02096578,0.734375,64,64,45.20257649,0.586251853,53,598
38.33849289,0.734375,64,64,45.42013302,0.587814476,52,594
38.63683676,0.734375,64,64,45.63955605,0.589118712,52,599
38.99747703,0.734375,64,64,45.86440038,0.590124102,51,598
39.34190537,0.734375,64,64,46.11280568,0.592728851,55,610
39.66881494,0.734375,64,64,46.41266679,0.595116082,52,610
40.02289282,0.734375,64,64,46.66094162,0.596339019,58,622
40.31343699,0.734375,64,64,46.93924591,0.597458524,59,625
40.59774059,0.734375,64,64,48.18200452,0.598571127,57,631
40.98402745,0.734375,64,64,48.42336212,0.599854983,56,624
41.32939546,0.734375,64,64,49.67714017,0.601637956,57,632
41.66348657,0.734375,64,64,49.96120137,0.602996778,50,602
42.08165778,0.734375,64,64,51.25857005,0.604509255,51,616
42.38013631,0.734375,64,64,51.93549944,0.605534392,56,639
42.73799386,0.734375,64,64,52.25543926,0.60677439,49,612
43.09576636,0.734375,64,64,52.54155548,0.607508085,52,622
43.40946456,0.734375,64,64,52.81961813,0.60831362,54,631
43.70144807,0.734375,64,64,53.05397838,0.609118739,55,628
44.0902348,0.734375,64,64,53.2983626,0.610054387,54,630
44.46982746,0.734375,64,64,53.59520633,0.610552231,58,642
44.84926407,0.734375,64,64,53.85191687,0.611351055,59,645
45.21350338,0.734375,64,64,54.1070693,0.612270227,52,634
45.58071839,0.734375,64,64,54.36690766,0.612867539,53,635
45.93362465,0.734375,64,64,54.62686323,0.613579521,57,657
46.24419372,0.734375,64,64,54.87268811,0.613985995,58,653
46.58864964,0.734375,64,64,55.10895712,0.614575214,55,653
46.95757884,0.734375,64,64,55.35984536,0.615011402,57,650
47.38647041,0.734375,64,64,55.66554953,0.615373623,58,653
47.80140729,0.734375,64,64,55.94006694,0.615974176,60,662
48.17310137,0.734375,64,64,56.40689153,0.616455928,59,658
48.57144117,0.734375,64,64,57.01064737,0.617021663,63,671
48.9811681,0.734375,64,64,57.71540938,0.617865929,61,661
49.4170848,0.734375,64,64,57.991,0.619194996,62,660
49.79979515,0.734375,64,64,58.26336378,0.620495881,62,663
50.15969861,0.734375,64,64,58.5439438,0.621868802,66,672
50.55488862,0.734375,64,64,58.7913229,0.622939659,64,671
50.90198262,0.734375,64,64,59.07594614,0.624707289,61,658
51.39366206,0.734375,64,64,59.34597551,0.625655878,62,659
51.83672711,0.734375,64,64,59.66445519,0.62673473,61,654
52.43924327,0.734375,64,64,59.94609891,0.628136777,62,656
53.18940436,0.734375,64,64,60.21807556,0.629472387,61,652
53.7279301,0.734375,64,64,60.49600297,0.631007454,58,645
54.10017964,0.734375,64,64,60.8528273,0.632343844,56,639
54.58752784,0.734375,64,64,61.11547744,0.633328415,61,653
55.05369587,0.734375,64,64,61.3999244,0.634840717,62,650
55.41431109,0.734375,64,64,61.73861442,0.6353803,65,660
55.7758905,0.734375,64,64,62.05612472,0.635936146,66,661
56.19556915,0.734375,64,64,62.35437643,0.63682208,66,663
56.64080949,0.734375,64,64,62.62360394,0.638106027,61,650
57.12959115,0.734375,64,64,63.03132996,0.639126204,60,649
57.5580087,0.734375,64,64,63.30945242,0.640085978,63,667
57.90833281,0.734375,64,64,63.6179969,0.641182145,64,669
58.33659428,0.734375,64,64,64.1166421,0.642157338,62,653
58.74830976,0.734375,64,64,64.51277785,0.642859909,60,646
59.17453613,0.734375,64,64,65.01472371,0.643319066,63,655
59.63079219,0.734375,64,64,65.71312916,0.643699182,62,648
60.17871683,0.734375,64,64,66.01876063,0.644111282,64,653
60.63319803,0.734375,64,64,66.31807645,0.644895293,64,659
61.08165095,0.734375,64,64,66.65423348,0.645379476,66,668
61.49074884,0.734375,64,64,66.96417203,0.645805372,66,663
61.92338863,0.734375,64,64,67.39873103,0.646589461,62,655
62.33879574,0.734375,64,64,67.73857271,0.647541086,63,658
62.82789214,0.734375,64,64,68.12207579,0.648230778,62,650
63.28557508,0.734375,64,64,68.436982,0.64892484,67,668
63.72689331,0.734375,64,64,69.0445558,0.649855339,66,662
64.20334296,0.734375,64,64,69.42284534,0.650836215,64,659
64.59979714,0.734375,64,64,69.96257292,0.651457299,67,668
65.02898246,0.734375,64,64,70.61446176,0.652869967,67,666
65.42779779,0.734375,64,64,70.90932157,0.653625353,69,665
65.84277977,0.734375,64,64,71.21302327,0.654524215,67,661
66.3614756,0.734375,64,64,71.55788987,0.655256928,61,644
66.79653375,0.734375,64,64,71.84199121,0.655981128,63,647
67.29589177,0.734375,64,64,72.1403219,0.656358072,63,653
67.75243152,0.734375,64,64,72.46188184,0.656904484,64,653
68.24780059,0.734375,64,64,72.86755231,0.657407861,66,659
68.78525061,0.734375,64,64,73.2650889,0.658077905,60,643
69.44460436,0.734375,64,64,73.67485057,0.658707729,65,650
69.91453166,0.734375,64,64,74.11153096,0.659132847,66,658
70.33622938,0.734375,64,64,74.40695542,0.659378166,65,655
70.85504331,0.734375,64,64,74.72616496,0.659598061,68,660
71.36199291,0.734375,64,64,75.0195272,0.659989799,66,656
71.88596453,0.734375,64,64,75.31431577,0.660490688,73,671
72.36878985,0.734375,64,64,75.57160404,0.662026208,68,660
72.88634296,0.734375,64,64,75.85858426,0.663461719,66,654
73.38358915,0.734375,64,64,76.1682271,0.664882437,66,651
73.87052296,0.734375,64,64,76.48535632,0.665716522,70,661
74.3835091,0.734375,64,64,76.76598498,0.666276278,67,651
74.9009667,0.734375,64,64,77.08050232,0.666948609,68,647
75.3948885,0.734375,64,64,77.37892104,0.667506589,68,644
75.87787827,0.734375,64,64,77.73403413,0.667936283,70,649
76.40594434,0.734375,64,64,78.12532518,0.668408908,72,658
76.85357919,0.734375,64,64,78.40602059,0.668857489,73,654
77.35058161,0.734375,64,64,79.12903825,0.669357275,75,669
77.76690316,0.734375,64,64,79.67412541,0.669934518,71,655
78.24056058,0.734375,64,64,80.00371113,0.6707346,69,646
78.67640363,0.734375,64,64,80.33943746,0.671307735,64,631
79.14318908,0.734375,64,64,80.68084229,0.672336324,69,646
79.60368404,0.734375,64,64,82.01341754,0.672873842,71,651
80.05087549,0.734375,64,64,82.36166119,0.673554962,72,653
80.50999666,0.734375,64,64,82.77142721,0.674035586,71,648
80.88232768,0.734375,64,64,83.06832865,0.674287969,71,647
81.429651,0.734375,64,64,83.35292259,0.674948571,75,659
81.9617764,0.734375,64,64,83.72279827,0.675666903,74,652
82.48028185,0.734375,64,64,84.27443691,0.676479516,70,645
82.91856301,0.734375,64,64,84.59308476,0.677710632,67,629
83.45108927,0.734375,64,64,84.91347865,0.678389222,71,635
83.95419048,0.734375,64,64,85.23345379,0.678784803,72,649
84.49258224,0.734375,64,64,85.56510395,0.679461292,73,651
84.86604158,0.734375,64,64,85.86756355,0.680175675,72,650
85.39310803,0.734375,64,64,86.21838952,0.680885145,72,647
85.99407478,0.734375,64,64,86.50639712,0.681996956,73,641
86.49257424,0.734375,64,64,86.8478835,0.682719134,75,661
86.99248169,0.734375,64,64,87.16984635,0.683102218,75,653
87.5534323,0.734375,64,64,87.53602642,0.683468356,75,648
88.05531032,0.734375,64,64,87.84137283,0.683843527,78,660
88.50778035,0.734375,64,64,88.18346411,0.684073116,75,657
89.00072751,0.734375,64,64,88.66233743,0.684338792,75,650
89.54402338,0.734375,64,64,88.96578882,0.684787285,71,640
90.02654211,0.734375,64,64,89.25952839,0.685041501,76,651
90.59958489,0.734375,64,64,89.56427703,0.685373703,76,651
91.11355227,0.734375,64,64,89.89175278,0.685608955,77,658
91.57683214,0.734375,64,64,90.25029891,0.685831291,77,656
92.04681479,0.734375,64,64,90.59125704,0.686068391,76,656
92.44453203,0.734375,64,64,90.89613563,0.686213208,72,642
92.99049665,0.734375,64,64,91.23167326,0.686643244,77,651
93.50960097,0.734375,64,64,91.57094869,0.687015967,79,659
94.03587496,0.734375,64,64,91.94096809,0.687492659,75,640
94.51009552,0.734375,64,64,92.35972611,0.687663475,75,642
94.98340342,0.734375,64,64,92.7052637,0.688078133,77,661
95.46654639,0.734375,64,64,93.03976948,0.688425054,76,656
95.93926531,0.734375,64,64,93.3934035,0.688637648,74,648
96.46004225,0.734375,64,64,93.74441653,0.688792753,80,662
96.93369812,0.734375,64,64,94.06595021,0.689181401,80,652
97.47410502,0.734375,64,64,94.38779862,0.689528301,80,654
97.98554122,0.734375,64,64,94.73697045,0.689815137,83,662
98.590711,0.734375,64,64,95.06841062,0.690396842,75,636
99.08936588,0.734375,64,64,95.40798561,0.690874609,82,661
99.56056922,0.734375,64,64,95.77785607,0.691212074,82,651
100.0502391,0.734375,64,64,96.18983644,0.691459598,80,647
100.5721774,0.734375,64,64,96.5985946,0.691921876,79,648
101.0895381,0.734375,64,64,97.00116139,0.69218908,77,645
101.6555911,0.734375,64,64,97.38150896,0.692465466,81,647
102.2491642,0.734375,64,64,97.69605816,0.692596807,77,633
102.797687,0.734375,64,64,98.24857231,0.692805531,77,636
103.307573,0.734375,64,64,98.85187675,0.6930114,77,631
103.8718521,0.734375,64,64,100.7431841,0.693116426,76,631
104.4545028,0.734375,64,64,101.9882524,0.693325438,78,639
104.9532554,0.734375,64,64,102.3695903,0.693486623,78,639
105.5257633,0.734375,64,64,102.7460394,0.693624247,78,634
105.9638557,0.734375,64,64,103.1191392,0.693747065,78,638
106.4874746,0.734375,64,64,103.4829689,0.693862693,79,638
107.0993795,0.734375,64,64,103.8565468,0.694185131,83,644
107.7554607,0.734375,64,64,104.2208908,0.694487477,84,647
108.311152,0.734375,64,64,104.7227713,0.694757875,77,625
108.8494935,0.734375,64,64,105.236452,0.695063989,85,654
109.7396706,0.734375,64,64,105.7196272,0.695318759,85,649
110.61479,0.734375,64,64,106.2781746,0.695751705,87,655
111.0620404,0.734375,64,64,106.6716344,0.696411382,84,655
111.6522128,0.734375,64,64,107.1556151,0.697222101,84,648
112.2287863,0.734375,64,64,107.5604091,0.697705577,83,638
112.7872193,0.734375,64,64,107.8892807,0.698114203,81,630
113.4380125,0.734375,64,64,108.7391903,0.698385476,85,648
114.091424,0.734375,64,64,109.1843116,0.698643861,85,647
114.7067723,0.734375,64,64,109.5987365,0.698849055,80,633
115.1431147,0.734375,64,64,110.0418475,0.69913516,87,652
115.6160698,0.734375,64,64,110.4146542,0.699766628,83,644
116.1265253,0.734375,64,64,110.9150306,0.700232806,89,655
116.6793912,0.734375,64,64,111.3185101,0.700716344,86,639
117.149057,0.734375,64,64,111.693945,0.701090918,81,614
117.6425175,0.734375,64,64,112.2230061,0.701318615,84,633
118.1746348,0.734375,64,64,112.6383694,0.701797039,82,624
118.7421165,0.734375,64,64,113.0443852,0.702367922,86,642
119.2669858,0.734375,64,64,113.505763,0.702659487,89,645
119.8193944,0.734375,64,64,113.9217831,0.703081398,84,618
120.3550301,0.734375,64,64,114.3415726,0.703364997,83,621
120.9280902,0.734375,64,64,114.7678419,0.703604183,85,628
121.5379518,0.734375,64,64,115.3714769,0.703771324,81,615
122.0518039,0.734375,64,64,115.7961254,0.703860438,84,620
122.6272229,0.734375,64,64,116.1667219,0.703961771,85,630
123.1805111,0.734375,64,64,116.5355685,0.704184065,85,634
123.7022811,0.734375,64,64,117.0794033,0.704400515,87,634
124.2592306,0.734375,64,64,117.4982807,0.704520532,86,630
124.8135785,0.734375,64,64,117.8771257,0.704662221,82,616
125.3725881,0.734375,64,64,118.2582638,0.704816213,87,631
125.8626598,0.734375,64,64,118.6295367,0.704998808,86,622
126.3692348,0.734375,64,64,119.0447942,0.70519518,85,625
126.9177365,0.734375,64,64,119.453205,0.70536475,86,626
127.5325244,0.734375,64,64,119.9169449,0.705522252,86,630
128.1077217,0.734375,64,64,120.3424031,0.705716526,84,619
128.5787749,0.734375,64,64,120.7813272,0.70593565,87,637
129.1205316,0.734375,64,64,122.3451426,0.70611053,86,623
129.736887,0.734375,64,64,122.7547167,0.706223335,85,622
130.3713919,0.734375,64,64,123.4704335,0.706362343,90,644
130.9843734,0.734375,64,64,123.8575659,0.706630788,91,644
131.5001552,0.734375,64,64,124.3462998,0.706929431,88,636
132.0961093,0.734375,64,64,124.7562363,0.707161549,92,642
132.6395282,0.734375,64,64,125.173628,0.707404898,92,640
133.3269592,0.734375,64,64,125.6837453,0.707609928,90,627
133.8849382,0.734375,64,64,126.103753,0.707768763,91,632
134.5175393,0.734375,64,64,126.5416433,0.707912081,92,634
135.2680913,0.734375,64,64,126.9238308,0.708038544,91,626
135.8882157,0.734375,64,64,127.3699391,0.708134187,89,627
136.4043904,0.734375,64,64,127.9147394,0.708284091,87,625
137.0386464,0.734375,64,64,128.345568,0.708642862,85,615
137.6204099,0.734375,64,64,128.8011091,0.708832923,85,617
138.1193276,0.734375,64,64,129.2434841,0.708950567,82,599
138.7706741,0.734375,64,64,129.6049147,0.709067452,82,603
139.4224462,0.734375,64,64,130.171416,0.709248876,89,614
139.9864012,0.734375,64,64,130.5273196,0.709383148,85,609
140.6027941,0.734375,64,64,130.9920099,0.709466303,85,607
141.1720426,0.734375,64,64,131.4330055,0.709555734,93,629
141.8561933,0.734375,64,64,131.8271876,0.709731903,91,624
142.4421995,0.734375,64,64,133.6937073,0.710079526,90,624
143.0941104,0.734375,64,64,134.1215834,0.710457402,95,631
143.7644102,0.734375,64,64,134.5296413,0.710698683,90,616
144.4198086,0.734375,64,64,134.9470552,0.710865893,95,631
145.0332866,0.734375,64,64,135.4032855,0.711094394,95,634
145.7712096,0.734375,64,64,135.8045086,0.711295201,97,641
146.3122148,0.734375,64,64,136.382199,0.711506165,94,626
147.0045314,0.734375,64,64,136.9171403,0.711655329,97,638
147.5796948,0.734381211,81,362,137.4812979,0.711843239,94,618
148.2551582,0.734416688,82,368,137.8867708,0.71190198,98,626
149.8897263,0.734425056,86,409,138.3157855,0.712134359,92,613
150.5347299,0.734437997,88,417,139.1204391,0.712432762,91,610
151.1848186,0.734452289,84,414,139.5608662,0.712549987,93,617
151.956747,0.734467709,83,397,139.9683601,0.712711411,88,601
152.7061626,0.734484296,88,435,140.4095923,0.712914974,96,625
153.517607,0.734493221,89,433,140.839157,0.713227731,96,635
154.1047665,0.734510441,87,436,141.2932645,0.713524643,93,621
154.8967449,0.73452052,88,443,141.8568262,0.713908391,91,622
155.5486451,0.734548571,86,426,142.2527574,0.714096868,93,621
156.1555177,0.734555629,86,440,142.8164118,0.714176698,90,620
156.8532347,0.734560432,89,454,143.244368,0.714261635,89,606
158.5954051,0.734569647,87,456,143.7677943,0.71432686,92,613
159.2635036,0.73459338,91,461,144.2512348,0.714408589,94,621
159.9159759,0.734618231,91,460,144.7135183,0.714492199,86,606
160.6016074,0.734652702,92,463,145.2123203,0.714560428,92,624
161.2292138,0.734683992,93,476,145.6255306,0.714649948,85,601
161.8391144,0.734747444,85,443,146.0640348,0.714710398,91,611
162.5418103,0.734763516,87,440,146.6367738,0.714776611,91,608
163.2217896,0.734790748,86,434,147.1105787,0.714879405,89,605
163.8162656,0.734795723,89,451,147.6572161,0.715112317,95,620
164.5167715,0.734800019,88,444,148.0944175,0.715249949,98,615
165.1106015,0.734818338,91,456,148.5279477,0.7154532,95,614
165.8669963,0.734836161,91,454,148.9296701,0.715651948,99,616
166.5475308,0.73490835,91,460,149.4350549,0.715992849,93,609
167.1686196,0.734951869,89,449,149.9376587,0.716143011,93,609
167.7829933,0.734989016,92,443,150.4670986,0.716288364,98,616
168.4798625,0.735032341,94,458,150.996818,0.716527198,94,607
169.1972144,0.735046203,96,465,151.5551412,0.716727326,95,609
169.9853342,0.7350621,96,469,152.9809719,0.716857832,94,615
170.694856,0.735093153,98,482,153.3935408,0.716973016,100,629
171.392063,0.735138119,91,471,154.1239807,0.71708387,93,608
172.0269317,0.735146429,94,480,154.7199833,0.717230859,89,608
173.7368134,0.735169156,99,485,155.1893982,0.717302027,86,597
174.4832929,0.735209158,94,478,156.6694388,0.717411278,88,600
175.2229186,0.735242514,94,474,157.1525687,0.717470064,94,614
175.8205718,0.735305183,93,471,157.8480566,0.717618019,93,615
176.6002314,0.735327277,91,463,158.2796025,0.717778364,99,620
177.3418193,0.735328399,92,475,158.7433213,0.71797157,95,609
178.2095829,0.735339144,92,472,159.2592795,0.718142868,102,619
178.8732862,0.735374334,97,484,160.2537743,0.718370011,99,614
179.6318124,0.735387891,97,483,160.693015,0.718646233,95,610
180.2816683,0.735422813,94,487,161.1230395,0.718864456,101,622
180.9113796,0.735459613,93,485,161.8319593,0.719151476,94,609
181.5902755,0.735502107,93,485,162.271826,0.719300002,96,619
182.3542931,0.735532614,91,480,162.7595833,0.719517264,94,611
183.1318974,0.735557094,92,483,163.43135,0.719710318,95,609
183.9921283,0.735597917,97,498,165.2586446,0.719944217,95,606
184.8730998,0.735618623,93,485,167.007661,0.720197856,94,611
185.8246108,0.735654285,92,477,167.6085347,0.720336556,95,611
186.574591,0.735656858,91,485,168.0461689,0.720430698,94,607
187.2733257,0.73567644,92,486,168.5866298,0.720572983,89,591
188.0293871,0.735695112,91,478,169.0924291,0.720723937,96,599
188.7217806,0.735708159,92,493,169.5393093,0.720907686,96,601
189.4398646,0.735714769,91,491,170.0193909,0.721022993,98,612
190.1361749,0.735725813,93,497,170.4988803,0.721308924,98,599
190.8310562,0.735779743,96,495,171.1954125,0.721460789,98,610
191.5385548,0.73580213,97,494,171.71267,0.721686836,96,597
192.2456794,0.735853878,91,493,172.1388031,0.721836976,94,592
193.9269782,0.735879037,95,506,172.6212299,0.722049301,101,602
195.0093125,0.735918175,95,483,173.1667599,0.722183517,91,585
195.7087341,0.735975089,97,493,173.6890734,0.722323932,90,573
196.2900359,0.736042711,96,487,174.1578967,0.72248531,95,590
196.9982502,0.73607429,99,495,175.6250466,0.722666362,97,603
197.642325,0.73609416,94,503,177.2865025,0.722860757,96,598
198.2970471,0.736107755,95,506,177.9965517,0.723071614,94,578
198.942843,0.736127133,93,499,178.4630184,0.723189455,102,601
199.634518,0.736150609,90,492,178.9737499,0.723283943,99,593
200.3437859,0.736167393,93,511,179.5005402,0.723371939,99,591
201.0142796,0.736189698,96,503,180.4950329,0.723442573,99,590
202.6617372,0.736220756,95,513,182.0214061,0.723571663,99,591
203.3405163,0.736244595,97,513,183.6487024,0.723704082,92,584
204.018302,0.736273673,88,499,184.1362988,0.723823916,93,577
204.706933,0.73628222,90,506,184.6217973,0.723950718,91,580
205.6693905,0.736285986,95,515,185.4822649,0.724028807,91,578
206.5836693,0.736298409,94,507,186.9865301,0.724088997,94,593
209.3076748,0.736305246,94,513,187.5033344,0.724175296,98,598
210.2223807,0.736318661,97,515,187.9888856,0.724240627,98,592
210.9784719,0.736352428,100,524,188.5156822,0.724386594,96,587
211.6223028,0.736372967,96,505,189.2434451,0.72456687,96,584
212.358537,0.736404256,95,520,189.7516212,0.724738329,98,589
214.0093398,0.736435859,97,527,190.2209154,0.724942713,103,592
214.6593287,0.736507962,97,514,190.6965502,0.72514024,96,585
215.3054629,0.736529507,97,518,191.1514203,0.725242949,99,587
215.9960709,0.736578059,100,518,191.69474,0.725430957,96,585
217.3033039,0.736651392,96,495,192.1922883,0.725585963,100,589
217.9663944,0.736669991,98,507,192.6661221,0.72567028,93,568
218.8136333,0.736711847,96,503,193.3965829,0.72573139,97,573
219.5019702,0.736745546,92,479,193.9279368,0.72576627,97,576
220.2862722,0.736764065,90,485,194.4580455,0.725935381,101,585
221.0031848,0.736770158,91,483,194.9353495,0.726042355,99,577
222.0704162,0.736781475,94,491,195.4510534,0.726112523,99,583
222.7823041,0.736813227,93,492,195.9734427,0.726159563,96,568
223.5058866,0.736834323,93,491,196.6490537,0.726201908,99,572
224.2541771,0.736854956,90,485,197.1522684,0.726232278,97,569
225.0658843,0.736868462,93,490,197.713637,0.726269503,99,571
225.7761383,0.736874328,91,494,199.1941499,0.726368342,97,563
226.5410071,0.73688245,95,499,199.6622875,0.726498954,99,570
227.3294188,0.736894075,96,499,200.2168749,0.726589286,102,584
228.0773538,0.736905071,96,500,200.709097,0.726676313,102,573
229.0301149,0.736908401,98,505,201.1993212,0.726796497,103,573
229.822381,0.736920499,92,498,201.681666,0.72693201,99,574
230.6323086,0.736927014,95,510,202.2021317,0.727066822,102,588
231.4069834,0.736946471,98,513,202.7032237,0.727165367,103,579
232.215931,0.736955847,97,506,203.2080427,0.72723984,105,594
232.9949653,0.736970121,99,514,203.6808832,0.727395825,94,562
233.7603191,0.736986766,101,511,204.1594566,0.727501934,103,586
234.5910376,0.737044514,96,511,204.6646716,0.727627084,97,573
235.3789314,0.73706725,95,503,205.5965112,0.727783603,100,572
236.1284666,0.737083297,93,500,206.1457083,0.727953827,101,570
236.8810144,0.737111311,94,495,206.5993208,0.728021343,98,561
237.6627114,0.73712058,98,494,207.1802352,0.728096806,98,566
238.7329679,0.737139266,98,504,207.6744117,0.728306593,96,567
239.5398952,0.73717721,100,500,208.1782176,0.728390308,99,573
240.3443353,0.737230219,99,509,208.7604857,0.728498992,99,574
241.161486,0.737269816,99,488,209.3512728,0.728554303,95,559
241.9815281,0.737343083,94,487,209.9507714,0.728627601,93,551
242.7655371,0.737395911,96,484,210.549972,0.728736817,98,559
243.5986184,0.737416937,96,488,211.1435324,0.728884451,99,557
244.3934244,0.737450825,95,493,211.7436132,0.72910195,99,566
245.1379862,0.737479896,97,498,212.3498812,0.729246852,99,562
245.8673527,0.73749896,98,499,212.9648113,0.729430445,102,573
246.5238083,0.737541305,92,491,213.5431777,0.729591274,97,573
247.2282248,0.737554625,94,492,214.1554031,0.729745609,95,568
247.9491771,0.737584816,94,504,214.7561944,0.72986305,94,556
248.6929136,0.737610153,98,501,215.376116,0.729954089,94,557
249.4552355,0.737631716,98,501,216.0278453,0.730011979,91,555
250.2090451,0.737664182,96,478,216.6180801,0.730066985,93,558
251.0184299,0.737684211,96,491,217.2000231,0.730127387,95,562
251.7107912,0.737720657,102,503,217.83543,0.730177023,100,570
252.5085033,0.737752682,97,494,218.4635708,0.730208521,95,564
253.2829153,0.737772869,97,494,219.0413199,0.730258433,91,562
254.1105704,0.737810884,97,497,219.6617841,0.730312278,94,563
255.1273431,0.737839652,95,491,220.2758837,0.730373436,95,563
256.1121151,0.737842982,94,493,220.8901035,0.730436581,95,563
256.9092165,0.73787562,99,495,221.4858872,0.730538905,102,578
257.7221565,0.737904533,98,499,222.0965993,0.730624899,105,582
258.5676866,0.737937005,98,497,222.7303895,0.73077348,101,575
259.3767066,0.737957289,94,485,223.3536424,0.730877163,103,572
260.5884041,0.737970498,92,486,224.0176272,0.730977254,101,571
261.3898457,0.737980267,96,488,224.6267401,0.731046405,98,569
262.4762781,0.737993335,95,483,225.2655182,0.731117469,98,567
263.3485338,0.738024223,94,483,225.892077,0.731135494,94,564
264.1448615,0.738031728,97,488,226.512315,0.73116859,103,573
264.9726327,0.738056923,95,491,227.1367631,0.73122974,93,557
265.7398313,0.7380902,98,497,227.7986279,0.731266122,95,552
266.5463071,0.73810374,96,492,228.4280314,0.731308691,96,568
267.5293403,0.738108941,100,496,229.0766887,0.731360642,100,575
268.3443517,0.738127631,98,511,229.7097221,0.731410613,96,571
269.1547594,0.738174303,100,515,230.7567321,0.731499614,100,572
269.9923499,0.738185909,96,516,231.4337631,0.731579578,100,572
270.8716638,0.738216997,100,509,232.0703386,0.73167186,99,565
271.6681276,0.738241428,100,508,232.7061966,0.731802295,98,562
272.4891827,0.738255898,100,503,233.4085557,0.731918186,104,574
273.3719797,0.738266477,100,509,234.0617886,0.732193208,107,575
274.3397774,0.738277608,104,512,234.6811509,0.732414925,102,567
275.1778175,0.73829164,99,510,235.3285223,0.732566615,103,571
276.18149,0.738321561,104,509,235.9494869,0.732731094,104,561
277.0556241,0.738321561,104,509,236.6344043,0.732810514,103,563
277.8906383,0.738375778,101,506,237.3489367,0.732918122,101,568
278.7220036,0.738421284,103,504,237.9897765,0.73300069,99,559
279.5546537,0.738439869,98,499,238.7208275,0.733071164,95,540
280.3770402,0.738444305,100,500,239.3425072,0.733141639,96,556
281.3114854,0.738459854,103,512,240.0282006,0.733172204,98,555
282.1211615,0.738489984,107,510,240.7068587,0.733248226,102,562
283.015383,0.738518988,103,503,241.4101477,0.733391869,101,562
283.850369,0.738542149,103,506,242.0859234,0.733632366,100,555
284.9857339,0.738578461,103,512,242.7492677,0.733884339,98,548
286.0732604,0.738578461,103,512,243.3980447,0.734023129,98,551
287.2748079,0.738599836,106,512,244.0947092,0.734126924,100,552
288.1408464,0.738637583,101,512,244.7958021,0.734244149,98,549
289.0280168,0.738680876,96,491,245.4462896,0.734335288,99,549
289.8279311,0.738698748,101,491,246.1319391,0.734406991,96,545
290.6330076,0.73873915,96,483,246.836429,0.734452848,97,551
291.4750165,0.738760847,99,500,247.530567,0.734484726,98,554
292.2572549,0.738776188,100,504,248.2108089,0.734537354,98,549
293.3401974,0.738813018,100,495,248.9234658,0.734589962,94,551
295.4747373,0.738835759,99,489,249.6179011,0.734623525,97,553
296.492447,0.738856821,102,502,250.3362226,0.734666531,96,549
297.5254808,0.738890744,100,495,251.0277806,0.734712435,101,559
298.4135007,0.738908039,97,487,251.6815635,0.734756139,99,551
299.3555539,0.738910338,100,492,252.3953635,0.73484722,100,554
300.2815277,0.738917103,100,492,253.0997462,0.734892602,99,549
301.1896957,0.738926071,109,503,253.7919434,0.734935959,97,545
303.3749159,0.738951047,106,511,254.510284,0.73496899,100,549
304.5572398,0.738953294,108,513,256.1485184,0.735009403,102,550
305.4217789,0.738965785,107,504,256.8778565,0.735046193,97,549
306.273162,0.738990903,104,502,257.5985379,0.73509016,98,550
307.0913351,0.739031431,108,508,258.3235234,0.735186231,103,550
307.9259975,0.739068539,106,507,259.0442226,0.735262826,100,539
308.7728918,0.73911399,102,497,259.8585367,0.735367207,98,541
309.633866,0.739182484,103,512,260.5605687,0.735461022,101,544
310.4819927,0.739252284,101,515,261.3249227,0.735533925,101,546
312.3562789,0.739345868,102,500,262.206116,0.735582345,101,545
313.2699136,0.739365486,100,488,262.9698326,0.735603935,98,533
314.1139365,0.739378571,101,501,263.7620491,0.735637109,98,537
315.0136401,0.739400685,98,495,264.4908405,0.735683664,92,525
315.9132578,0.73943182,98,504,265.3688911,0.735703599,94,536
316.7528485,0.739449766,99,500,266.2797912,0.735738554,92,522
317.6024829,0.739464252,100,493,267.1471692,0.735769977,99,540
318.4586434,0.73949638,101,499,268.2177027,0.735820102,101,547
319.3298982,0.739520252,100,497,269.4112706,0.735836676,104,549
320.4256099,0.739569607,102,491,270.1938974,0.735859946,102,544
321.3270874,0.739569607,102,491,271.1390069,0.735885311,104,549
322.4315444,0.739609966,98,479,272.0123411,0.735919528,99,537
323.6523501,0.739629912,98,481,272.880922,0.735949266,104,541
324.6250604,0.739662275,98,474,273.8020238,0.736015096,104,534
325.7514147,0.739671953,94,470,274.6400503,0.736056699,103,537
326.9275701,0.739701707,98,484,275.4124262,0.736124169,104,533
327.7629713,0.739745859,100,489,276.2762589,0.736185364,107,543
328.6459469,0.739755128,100,494,277.0189429,0.736292146,103,540
329.5504137,0.73978913,104,489,277.8404671,0.736357097,99,524
330.7680902,0.739815402,102,477,278.830891,0.736390827,104,539
331.6141634,0.739817055,105,488,279.6295964,0.736450717,100,530
332.8385362,0.739836715,101,481,280.6481274,0.736499396,101,530
334.0177813,0.739847614,101,481,281.644919,0.736507912,102,535
334.8704795,0.73984842,105,486,282.6142701,0.736521913,104,537
335.7300937,0.739857102,101,481,283.5054301,0.73657251,108,544
336.5411557,0.739874736,99,472,284.4574913,0.736701798,108,541
337.750365,0.739936861,105,489,285.2926078,0.736809952,110,553
339.1205366,0.739948369,106,498,286.1572988,0.736890726,108,545
340.2906779,0.739998497,103,497,287.1568573,0.736988407,106,544
342.2307969,0.740008668,104,495,288.0697702,0.737065679,106,536
343.5001609,0.740039875,102,496,288.8681612,0.737146799,104,545
344.7567099,0.740040061,101,496,289.7151333,0.737241473,103,541
346.1410302,0.74006353,101,492,290.7059406,0.737275159,100,533
347.5366358,0.740119371,100,488,291.545556,0.737386464,106,534
348.9456058,0.740120609,99,491,292.4255158,0.737450312,103,523
350.2323682,0.740130037,106,500,293.3389243,0.737522004,103,528
351.1499245,0.740157853,103,491,294.2985043,0.737588662,101,527
352.0777299,0.740177029,107,501,295.1052998,0.737635464,105,533
352.9726424,0.740194595,106,503,296.043824,0.737708179,102,525
354.1767105,0.740270235,104,498,296.8787576,0.73776056,102,526
355.4559135,0.740308183,104,493,297.7276858,0.737867973,104,534
356.7992169,0.740309375,106,495,298.588336,0.737946007,103,524
357.6958972,0.740329288,99,487,299.4436292,0.738004247,101,525
358.6613701,0.740371102,102,488,300.3265817,0.738028446,101,519
359.5769565,0.740417039,102,487,301.1390788,0.73811265,100,520
360.564396,0.740485602,103,495,302.0540448,0.738189395,98,512
361.6028655,0.740515517,103,498,302.9106452,0.738220158,98,509
362.9578537,0.740563178,104,499,303.8580429,0.738245454,105,527
364.1308375,0.740571455,105,499,304.8489286,0.738290401,106,530
365.4982339,0.740596566,103,492,305.7435223,0.738349726,105,529
366.6993596,0.740612013,104,503,306.7021702,0.738431052,103,522
368.2288461,0.740639998,96,481,307.7057962,0.7385091,98,509
369.14481,0.740682148,95,480,308.528549,0.738550167,102,518
370.0391311,0.740737613,101,492,309.4344839,0.738587902,103,527
370.9593328,0.740762245,102,497,310.7676258,0.738701409,107,524
371.8337071,0.740782174,101,500,311.8074227,0.738790781,106,523
372.7701989,0.740816128,102,498,312.7699413,0.738836961,106,520
373.7368543,0.740845261,99,484,313.6654343,0.738906732,104,523
375.1107707,0.740881937,100,490,314.5667959,0.738956958,102,519
375.9861575,0.740923157,105,495,315.4539254,0.739003099,108,523
377.5464704,0.741033794,96,467,316.3842751,0.739103636,108,528
379.9756502,0.741033809,96,467,317.4174172,0.739222358,101,518
381.2695764,0.741092012,100,466,318.4783531,0.73935774,109,527
383.3401599,0.741103712,99,469,319.7812144,0.739497189,105,525
384.3980393,0.74113842,103,473,320.7744233,0.739645818,104,513
385.3494005,0.741159617,104,478,321.7374546,0.739660116,97,507
386.4908574,0.741216214,98,475,322.5674928,0.739722831,101,518
387.4838453,0.741274196,97,461,323.5897355,0.739778639,100,522
388.4963511,0.741393621,99,467,324.6112807,0.739821706,102,513
389.4838744,0.741510017,105,490,325.6273407,0.739848288,103,509
390.4971309,0.741540421,104,483,326.5538116,0.739901344,101,508
391.5568501,0.741592871,101,483,327.4944036,0.739936475,100,508
392.6314871,0.741639479,101,475,328.4060605,0.739962387,98,498
393.7357178,0.741664193,104,479,329.2976918,0.7399799,100,506
395.1824915,0.741690915,101,475,330.1120651,0.740003713,100,513
396.5277182,0.741692525,100,476,331.0755677,0.740038646,101,506
397.5836202,0.741699063,99,475,332.2921249,0.740079317,101,517
398.8290356,0.741715475,102,476,333.3322039,0.740100847,100,503
400.1304823,0.741717267,101,479,334.3091711,0.740122636,99,506
401.1073859,0.741722722,104,486,335.3828347,0.740156159,99,506
402.1092397,0.741745251,98,473,336.3385204,0.740185356,98,505
403.3958063,0.741778549,94,472,337.3523377,0.740219192,99,502
404.6822775,0.741798323,95,476,338.4550355,0.74024136,95,495
405.6328404,0.741810269,95,467,339.3754763,0.740253583,100,505
406.7337268,0.741820102,97,474,340.3571129,0.740279737,100,505
407.7854722,0.741831581,94,471,341.4212062,0.740382645,102,511
408.8541179,0.741847879,96,467,342.4681401,0.74044182,93,497
409.9322506,0.741854207,96,464,343.5981878,0.740462792,95,499
411.1797129,0.741864774,97,462,344.422409,0.740490734,103,512
412.2180257,0.741878291,96,461,345.3198273,0.740508122,100,501
413.2546805,0.741881147,96,461,346.3729392,0.74051879,98,504
414.2796172,0.741890396,98,461,347.3436854,0.740536876,96,494
415.3588758,0.741906191,101,466,348.4221766,0.740566763,101,497
416.6367192,0.741927343,111,483,349.3463501,0.740583396,105,505
417.80414,0.741977208,106,480,350.2401625,0.740602119,99,503
418.8550218,0.742020815,102,475,351.2608739,0.740616056,99,502
422.2208929,0.742074883,107,475,352.1794875,0.740643682,100,503
423.21626,0.742117605,107,483,353.1582799,0.740653226,101,506
424.6103433,0.742178967,100,467,354.14086,0.740655114,100,508
426.0834865,0.742212264,102,478,355.1927991,0.740688737,104,505
427.1624995,0.74223542,104,473,356.1993233,0.740741352,100,506
428.2766137,0.742256326,104,467,357.2054198,0.740775448,101,512
429.3340566,0.742299735,105,478,358.2067264,0.740804929,99,501
430.518671,0.742318038,106,479,359.2959937,0.740815499,97,502
431.4270322,0.742383242,111,489,360.4943543,0.740851704,102,505
432.3295279,0.74248642,99,466,361.3415611,0.740890365,98,510
433.2973624,0.742515524,101,470,362.4283345,0.740936974,103,507
434.3309029,0.742576489,106,481,363.5461288,0.740957889,96,497
435.2741101,0.742597431,106,474,364.5516028,0.740988654,98,503
436.2694024,0.742652107,102,468,365.5244849,0.741063463,102,508
437.3846375,0.74268792,104,469,366.6168495,0.741097123,105,512
438.6466195,0.742750826,107,468,367.8057735,0.741147415,102,508
439.7001652,0.742837403,105,474,368.7923969,0.74119251,102,506
440.6728919,0.742984754,106,471,369.9416764,0.741212587,105,506
441.7431962,0.743053317,106,480,371.0158107,0.741299578,104,506
442.6793782,0.743131534,107,470,372.0599087,0.741336809,104,502
443.7977172,0.743214902,102,450,373.1096378,0.741437098,104,499
444.839963,0.743289903,99,456,374.2131687,0.74152808,102,496
446.0691254,0.743343554,97,456,375.347775,0.741643632,102,493
447.0653169,0.743399753,94,453,376.3664728,0.741674928,98,486
448.0418574,0.743433192,96,454,377.4927202,0.741729185,101,492
449.1618286,0.74347523,94,455,378.7417133,0.741750077,101,489
450.1664368,0.743501483,96,456,379.7858679,0.741791441,101,491
452.2570868,0.743509355,96,456,380.8949302,0.741830466,99,492
453.2623775,0.743537217,102,466,381.9686921,0.74188107,102,496
454.4101924,0.743588065,106,476,382.8313827,0.74190331,101,496
455.4608928,0.743634263,104,466,383.8613746,0.741952268,104,503
456.5207708,0.743668136,104,467,384.8782754,0.74200617,102,493
457.5466925,0.743726207,105,465,385.8017151,0.742054609,100,500
458.6123296,0.743743153,106,464,386.9857997,0.742147729,104,501
459.6329928,0.743809967,106,477,388.1526987,0.742213536,104,501
460.7014231,0.743884632,102,468,389.213399,0.742294267,103,497
461.8737358,0.743897424,101,469,390.2466622,0.742334281,101,497
464.1491182,0.743931963,101,465,391.1911663,0.742392967,100,495
465.9686916,0.74397303,108,472,392.542232,0.742415129,100,497
467.0946647,0.744011701,112,480,393.7688401,0.742432734,97,494
468.1673313,0.74405244,104,470,394.9488681,0.742440308,96,492
469.1917618,0.74408235,100,457,396.2793435,0.742460218,99,495
470.2808084,0.744128026,101,459,397.359423,0.742487045,101,495
471.3427303,0.744166917,96,458,398.6777618,0.74249969,99,495
472.3540801,0.744184383,97,458,399.893944,0.74251111,96,488
473.463857,0.744213346,101,469,401.0323998,0.742517779,96,489
474.5778463,0.744230348,102,471,402.1418883,0.7425473,98,483
475.5547959,0.744266724,101,470,403.2618003,0.742572104,101,486
476.609601,0.744286947,100,464,404.4027058,0.742599324,97,482
477.7349594,0.744306248,100,458,405.5300717,0.742615214,98,488
478.8578345,0.74432383,101,463,406.6264078,0.742631265,100,487
479.9720577,0.744353466,102,462,407.7395602,0.742675538,101,486
481.0814537,0.744390551,99,464,408.7141845,0.742721436,104,499
482.5634026,0.744417184,102,469,409.756905,0.74272451,102,491
483.6582275,0.744472267,106,478,410.904626,0.742742654,101,496
484.7725837,0.744505359,99,470,412.0325476,0.742772601,103,501
486.9752598,0.744531344,96,469,413.3534131,0.742804009,98,492
488.0661111,0.744538635,96,471,414.4759323,0.742813397,98,496
489.2121817,0.744552194,102,478,415.5543864,0.74282836,97,486
490.4306449,0.744626857,111,483,416.6896049,0.742845014,97,479
491.5406737,0.744718765,108,476,417.7405121,0.742863143,96,482
492.7855617,0.744736296,105,469,418.9732673,0.742877327,97,487
493.8851682,0.74480548,102,470,420.2008122,0.74289,97,490
495.0180369,0.74486805,99,473,421.3593336,0.742905184,92,478
496.1808527,0.744954235,101,477,422.5306426,0.742926116,99,489
497.2314576,0.744993451,102,479,423.6985609,0.742973734,104,492
498.3410387,0.745045723,97,463,425.0035306,0.743013912,100,491
499.55549,0.745067379,95,461,426.101611,0.743037968,98,490
500.6542267,0.74509196,93,454,428.279449,0.743065482,104,491
501.7691139,0.745102722,90,456,429.4288427,0.743097384,103,492
502.8858493,0.745110658,93,465,430.4166445,0.743204009,100,485
505.2795448,0.745124625,93,463,431.5064344,0.743258561,103,486
506.3807782,0.745130526,90,453,432.824863,0.743360913,104,489
507.4509873,0.745157707,92,445,434.0325263,0.743420985,99,484
508.6809639,0.745172221,91,446,435.3327371,0.743501552,98,476
509.8121373,0.74518042,95,450,437.041286,0.743520562,100,474
510.9003111,0.745182332,94,451,438.1237114,0.743601772,103,486
512.0320254,0.745192547,103,460,439.4519491,0.743695562,101,491
513.201624,0.745213447,102,456,440.7032308,0.743765296,103,496
514.4598501,0.745231981,99,457,441.9700907,0.743883268,98,487
515.5967808,0.745296319,105,467,443.071805,0.743936824,98,480
516.7415456,0.745337758,98,458,444.3033352,0.74395585,98,484
517.8784712,0.745340152,101,468,445.4617936,0.743968907,102,492
519.010483,0.745351134,97,455,446.6981396,0.743978226,93,477
520.2276225,0.74536159,92,452,448.0371099,0.743996732,92,471
521.63382,0.745367298,93,458,450.1949304,0.743996799,93,475
523.1501208,0.74538159,94,454,451.2780974,0.744016906,98,486
524.6130358,0.745408658,97,456,452.3170066,0.744046024,96,487
525.7859102,0.745432702,99,461,453.4012609,0.744060592,98,487
527.3232721,0.745446598,96,463,454.5819395,0.744064252,94,478
528.5779701,0.7454587,97,463,455.6938279,0.744064933,99,492
529.6774818,0.745470737,98,463,457.185481,0.744077985,95,482
530.8529797,0.745487048,93,443,458.4633964,0.744081588,99,484
532.0696906,0.745502799,97,451,459.7308323,0.744092983,98,482
533.3180828,0.745508013,97,456,461.1915593,0.744106006,98,484
534.5878828,0.745521553,92,448,462.7005348,0.744109044,95,482
536.0481209,0.745524929,95,450,464.0400848,0.744130926,97,480
537.400826,0.745526208,95,451,465.2834305,0.744140684,95,477
538.6755869,0.745529822,94,450,466.5145456,0.744152314,95,474
539.9002811,0.745539463,99,457,467.8162391,0.74415848,93,471
541.0110807,0.7455519,104,462,469.2504432,0.744162588,92,467
542.3902173,0.745569965,99,453,470.4895826,0.744168572,92,468
543.7234816,0.74559464,98,453,471.8123843,0.744169504,93,468
545.048224,0.74562156,101,460,473.0989955,0.744170502,92,467
546.3703906,0.745649004,101,458,474.3739247,0.744173988,93,470
547.6152717,0.745681504,101,461,475.7750167,0.74417602,94,472
548.9750688,0.745703223,98,456,477.302171,0.744180918,98,480
550.0998773,0.745729409,99,460,478.5033302,0.744190717,96,472
551.2460211,0.74576171,100,455,479.9020199,0.744194663,97,475
552.3803711,0.745773276,97,453,481.2405178,0.744199049,99,477
553.5680957,0.745789992,101,455,482.5790667,0.744207001,97,477
554.6890247,0.745796948,94,447,483.906489,0.74421791,97,474
555.9023141,0.745816637,98,454,485.086462,0.744234821,102,482
557.0720389,0.745820944,93,447,486.5364281,0.744253145,100,479
558.1878077,0.7458381,97,452,487.6589127,0.744287713,97,476
559.4150389,0.745849883,95,447,488.865095,0.74429291,96,470
560.6116909,0.745866783,98,453,490.0988807,0.74430871,98,482
561.9085835,0.745870826,100,462,491.4348823,0.744335691,100,478
563.1294213,0.74587951,101,461,492.5263832,0.744354366,96,472
564.3314944,0.745891743,103,461,493.8696217,0.744391783,100,480
565.4167718,0.74590715,100,463,495.1676919,0.744436873,101,477
566.8429213,0.745910212,98,455,496.376694,0.744468964,103,481
568.1075349,0.745921116,98,457,497.5171083,0.744481253,98,468
569.4274738,0.745926587,98,454,498.7867582,0.744506941,103,484
570.7035991,0.745933566,105,463,500.181539,0.744530954,108,486
571.9318545,0.745938902,100,459,501.5293048,0.74460134,105,482
573.2251858,0.745952346,106,466,502.834185,0.744627357,99,472
574.6432247,0.745961668,101,461,504.0579912,0.744641992,96,462
576.0265401,0.745969618,104,464,505.2950212,0.744651387,96,464
577.2181138,0.745981481,106,466,506.6334443,0.744672002,103,478
578.4718139,0.746008909,100,462,507.7251187,0.744683846,105,481
579.5933542,0.746028884,102,463,509.0801354,0.744756198,110,479
580.8081865,0.746056017,105,459,510.1460628,0.744777364,106,471
581.9461801,0.746099225,103,450,511.3390233,0.744801717,104,466
583.2560698,0.746131756,102,454,512.3517132,0.744824901,108,468
584.5596323,0.746137217,101,452,513.6123042,0.744855285,104,474
585.8776073,0.746179451,100,456,514.7040388,0.744917385,107,470
587.1070087,0.746187234,104,462,516.1431496,0.74499173,103,461
588.4244467,0.746218923,106,456,517.6583482,0.744991944,103,461
589.7956073,0.746276404,106,456,519.1041247,0.744998987,100,457
590.9513149,0.746309776,101,449,520.4756405,0.745022193,104,465
592.2010558,0.746320026,102,452,521.9607063,0.74503758,103,462
593.3970209,0.746334121,105,459,523.5076254,0.745079041,103,463
594.6625318,0.746362809,105,460,524.9602636,0.74513354,101,457
595.9324345,0.746381692,102,455,526.2772419,0.74516506,96,446
597.0846515,0.746397648,101,456,527.7120531,0.745187243,98,452
598.2551499,0.746409834,101,452,529.284875,0.745190515,103,458
599.4246901,0.746420576,102,456,530.7053506,0.745194809,99,458
600.595281,0.746437349,98,450,532.2215766,0.74519544,98,456
601.8529641,0.746454314,100,451,533.3819373,0.745198065,99,456
603.0724937,0.746465658,98,450,534.9363273,0.745202465,96,451
604.535333,0.746473405,100,454,536.2184287,0.745220888,105,474
605.9557232,0.746480029,103,455,537.4716031,0.745225397,102,471
607.2590845,0.746488119,103,459,538.8035853,0.74523975,102,469
608.4919618,0.746500124,100,452,540.0966148,0.745249453,103,465
609.683843,0.746518291,104,450,541.3927141,0.745262578,107,468
610.8800947,0.746542657,105,449,542.6351249,0.745281816,104,466
612.1138546,0.746571278,107,446,544.0371549,0.745314366,100,455
613.3336151,0.746619498,106,448,545.3251326,0.745350158,99,454
614.5414143,0.746655528,103,443,546.546475,0.745357109,101,459
615.86353,0.74670275,102,451,548.0088502,0.745375117,98,454
617.1304968,0.74674032,108,461,549.1010158,0.745375888,97,451
618.4482042,0.746809068,103,452,550.3810981,0.745399772,100,452
619.8039867,0.746850077,103,448,551.641835,0.745417181,103,459
621.152982,0.746866167,103,445,553.0308185,0.745440381,107,465
622.3955549,0.746892759,101,450,554.385831,0.745454589,100,457
623.6266367,0.746937766,102,444,555.6817286,0.74546153,101,455
624.8606143,0.746978093,101,444,557.0345166,0.745465712,100,455
626.1797793,0.746997296,95,436,558.3960386,0.745476759,100,458
627.4930334,0.747036959,93,429,559.9399082,0.745491545,97,458
629.1427895,0.747044689,92,430,561.4171526,0.745497266,97,458
630.3682967,0.747060747,92,423,562.8294083,0.745530615,101,456
631.7426675,0.747070535,96,439,564.2686563,0.745542483,97,452
633.1501941,0.747085399,92,428,565.5374869,0.745552327,97,451
634.4928827,0.747092586,93,431,566.7933871,0.745565938,98,454
635.9081708,0.747102744,93,433,568.0354248,0.745566489,98,454
637.2182182,0.74712202,90,423,569.5323952,0.745585298,92,440
638.6223045,0.747128885,95,423,570.961836,0.745589891,94,445
640.0144423,0.747147149,94,427,572.3497024,0.745592384,94,448
641.774828,0.747155806,91,432,573.8857007,0.745596315,96,451
643.1462262,0.74716108,91,431,575.3607932,0.74559973,93,447
644.5014558,0.747176881,91,434,576.6574331,0.745611961,96,452
645.9068941,0.747178273,91,436,578.3354277,0.7456302,104,455
647.5439065,0.747186512,98,441,579.791288,0.745653349,99,453
649.0444839,0.747197676,95,439,581.2533618,0.745660481,99,456
650.8245595,0.747228697,96,431,582.496776,0.74566653,93,448
652.1694124,0.747256276,101,437,583.741492,0.745670525,94,450
654.5663615,0.747265251,94,433,585.2790532,0.745683048,95,447
655.891216,0.747266123,94,435,586.6508427,0.745688823,94,450
657.1298216,0.747276871,97,436,588.0912994,0.745697462,98,453
658.6012553,0.747288348,98,440,589.5160544,0.745711858,96,447
659.9842192,0.747306557,99,439,590.9280598,0.745718639,99,452
661.361959,0.747314427,92,432,592.3399343,0.745721012,99,457
662.649217,0.747317668,94,430,593.7091779,0.745729115,100,462
664.0357373,0.747329139,96,441,595.1848923,0.74574703,104,454
665.4156038,0.747357813,105,455,596.6455604,0.745778254,104,461
666.6982925,0.747390671,104,453,597.8908952,0.745815452,104,463
668.2580602,0.747400855,101,450,599.3051923,0.745846063,99,455
669.6848192,0.747404693,100,449,600.7602962,0.745853396,98,450
671.2011077,0.747462526,108,452,602.1382916,0.745858506,97,446
672.6632592,0.747505965,105,444,603.5425893,0.745865457,101,451
674.1782293,0.747525561,102,443,604.8352628,0.745877322,95,445
677.433075,0.74755666,102,445,606.2652914,0.745887281,97,445
678.8272276,0.747557232,95,436,607.8079541,0.745895381,101,449
680.4355082,0.747569201,100,440,609.1574055,0.745895907,101,448
682.2297108,0.747573819,98,437,610.6838484,0.745908783,97,443
683.6036948,0.747578655,95,426,611.9809853,0.745923384,96,438
685.4072236,0.747597876,95,428,613.3755581,0.745929965,99,443
688.0252481,0.747599654,95,425,614.7202509,0.745946243,103,452
689.6081798,0.747604073,96,428,616.1140009,0.745949632,103,455
691.129724,0.747607531,92,422,617.4348058,0.745970215,101,446
692.5173403,0.747608078,92,420,618.7030177,0.745985108,99,446
693.8851883,0.747612906,91,422,620.2289185,0.745995856,97,440
695.3714032,0.747622832,99,432,621.8211106,0.746005286,95,434
696.704183,0.747628168,97,426,623.119192,0.746006448,100,441
698.113953,0.747631147,98,429,624.6650517,0.746010095,99,443
699.507513,0.747632479,96,429,626.2489477,0.746013624,102,451
701.039338,0.747639116,97,436,628.2143293,0.746018742,100,447
702.4272356,0.747652228,101,444,630.687323,0.746022418,101,454
703.8255651,0.747670729,106,448,632.2732533,0.746030381,102,451
705.2498096,0.74768351,101,440,634.1888019,0.746032723,99,450
707.2469059,0.747699767,105,445,635.7844924,0.74604252,102,449
710.1668057,0.747712977,99,436,637.9540524,0.746047918,103,457
711.7447489,0.747724202,98,435,639.5831907,0.746052064,99,447
713.1697469,0.747733118,96,433,643.9848922,0.746060004,99,447
714.5880103,0.747734184,100,437,646.5222186,0.746066879,106,455
716.0190557,0.747745195,101,433,647.9163901,0.74609016,106,453
717.5457138,0.747746309,101,434,649.5676282,0.74613638,99,444
719.043035,0.747752424,96,424,651.0326297,0.74618166,96,443
720.7082763,0.747753883,95,423,652.4951775,0.746187005,97,445
722.1967074,0.747759254,99,423,653.888684,0.746187162,98,447
724.0614401,0.747761367,97,425,655.5938616,0.746207121,98,443
725.5270143,0.747763863,101,428,657.0960621,0.7462208,93,435
727.0579691,0.747770326,98,424,658.4845123,0.746221504,93,435
729.023306,0.747778079,103,431,659.7594668,0.746227165,98,442
732.1952172,0.74778694,101,426,661.4371459,0.746232606,99,447
735.1612941,0.747792604,99,427,662.7326984,0.746237199,98,445
737.3878915,0.7478006,99,423,664.4933741,0.746237231,98,445
740.8551244,0.747807997,101,430,665.986163,0.746241779,96,442
742.855302,0.747808101,101,430,667.3944847,0.746244096,97,441
745.9963122,0.747826761,103,434,668.9516733,0.746244096,97,441
748.6061208,0.747835656,102,431,670.3563231,0.746244163,97,441
751.1506628,0.747850611,99,425,671.8983252,0.746246547,99,448
753.0360353,0.747853174,100,431,674.4814824,0.746246599,99,448
754.7097116,0.747867131,103,432,676.0907449,0.746255046,97,444
756.2205146,0.747882064,105,432,677.421436,0.746266233,105,458
757.6603957,0.7479002,102,430,678.9569523,0.746268218,102,454
759.0447758,0.747922949,100,427,680.49951,0.74630859,101,450
760.5959475,0.747934165,101,431,683.0084931,0.746329748,103,450
762.1350848,0.747959554,102,428,684.6422038,0.746330843,107,463
763.6250754,0.747963992,104,430,686.0050022,0.746336056,101,458
765.078934,0.747966792,104,436,687.6102468,0.746338898,102,457
766.4797727,0.747967121,103,431,689.1145301,0.746343951,103,448
769.0900299,0.747989627,113,437,690.5083507,0.74635415,99,448
770.5017248,0.748009705,107,431,692.0788034,0.746358592,103,449
772.0583482,0.748020465,103,423,693.7843872,0.746361985,103,452
774.8964926,0.748020867,100,418,695.3473478,0.746362439,105,456
776.3799971,0.748022751,104,431,696.8750761,0.746391606,100,449
778.3461286,0.748026405,105,429,699.2459702,0.746395352,101,449
780.1668259,0.748029003,108,436,701.6762642,0.746413831,102,448
781.824276,0.748055243,106,435,703.5255639,0.746435229,100,437
783.6227795,0.748069723,109,435,704.9887933,0.746439846,103,445
785.3903132,0.748088977,108,445,706.3930036,0.746443062,101,447
787.224448,0.748104173,106,432,707.9172063,0.746454188,103,448
788.9968213,0.748125902,105,427,709.4044104,0.746461701,104,446
791.0243327,0.748129049,101,424,711.1120659,0.746481293,101,442
793.1878065,0.748145285,99,422,712.6175284,0.746481813,99,442
795.8833192,0.748148849,98,421,714.2039679,0.746495673,95,434
797.6053823,0.748149093,96,417,715.9849943,0.746505267,99,444
799.2959946,0.748158924,103,433,717.6705816,0.746528928,104,451
800.9892115,0.74817092,102,422,719.2550163,0.746571719,106,455
802.773361,0.748173842,103,425,720.7237805,0.746587669,105,451
804.4431535,0.748174044,101,422,722.3153512,0.746626793,98,441
805.915225,0.748177998,97,417,724.1810232,0.746633804,102,447
807.3633124,0.748191455,101,419,725.7540744,0.746633804,102,447
809.0191342,0.748192817,103,423,727.2311273,0.746642191,100,444
810.4756057,0.748204703,105,426,729.78019,0.746658189,99,437
812.121733,0.748210393,109,438,732.6622519,0.746683793,107,443
813.6164343,0.74821108,108,439,734.2939818,0.746695844,101,436
815.2390865,0.748217544,105,430,735.9868551,0.746704195,97,431
817.2561273,0.74823098,100,428,737.3187484,0.746713372,102,444
819.0010839,0.748237121,101,421,738.8619249,0.746717671,104,446
820.6889299,0.748248864,103,426,740.46978,0.746724599,102,438
823.8744068,0.748271416,99,420,742.0615263,0.746726245,102,438
826.9075253,0.748278132,99,424,743.6394556,0.746726554,104,442
829.4235193,0.748284652,96,422,745.323958,0.746727926,105,444
831.0046653,0.748285659,98,424,747.0333731,0.746732926,104,447
833.967625,0.748286594,96,424,748.6399862,0.74674146,106,441
837.1077664,0.748292704,98,420,750.3547814,0.746743636,106,446
839.1516356,0.748299501,99,419,752.0268258,0.746788805,104,439
840.9420781,0.748302146,96,419,753.6860278,0.746821491,106,438
842.4697847,0.748308545,101,427,755.6550287,0.746834574,110,443
844.0182372,0.748310355,103,425,757.3603931,0.746840039,108,444
845.5051159,0.748317222,95,413,759.015474,0.746859195,101,432
846.8862747,0.748317222,95,413,760.3997297,0.74688076,106,443
848.3848274,0.748322566,93,409,762.0811182,0.74688076,106,443
849.9098429,0.74833027,96,412,764.0634541,0.746883778,107,445
851.5548699,0.748336047,95,409,765.9303589,0.74688783,107,444
853.0021943,0.748347226,102,419,767.5207252,0.746889179,106,444
854.4869262,0.748361531,105,431,769.3768554,0.746974552,108,447
856.2181389,0.748374683,107,423,771.2410237,0.746988865,108,450
857.8183358,0.748374683,107,423,772.7017604,0.747023717,112,451
859.3984757,0.748385635,107,420,774.4498348,0.747068693,103,435
860.917468,0.748390455,110,427,776.2000147,0.747102421,104,439
862.4461402,0.74839243,110,428,777.8103265,0.747115391,107,445
863.971875,0.74841419,103,420,779.2399525,0.747139709,100,438
865.4806876,0.748415161,109,428,780.8549557,0.747159911,106,444
866.9582706,0.748441216,107,415,782.2473381,0.747169883,101,441
868.609653,0.748481023,103,415,783.9919389,0.747178564,100,434
870.2493349,0.748498073,100,406,785.7619514,0.747189705,98,426
872.4370736,0.748525444,100,415,787.5344804,0.747191812,100,431
874.913512,0.748540852,100,422,789.2516054,0.747194925,99,425
877.414469,0.748553839,95,410,791.2463198,0.747194925,99,425
879.003414,0.748556712,100,419,792.8189669,0.747196233,100,426
880.8128054,0.748558492,103,420,794.4256441,0.747196589,100,428
882.804679,0.748563787,99,415,796.3392344,0.747211549,101,429
885.2523568,0.748566927,93,408,797.9491925,0.747211549,101,429
887.6952207,0.748568083,95,415,799.5622193,0.747238989,99,428
889.9411031,0.748574285,103,420,801.1095787,0.747249717,98,430
893.1155915,0.748585669,98,408,802.5432677,0.747255416,97,428
895.0113783,0.748625007,95,407,804.426192,0.747271887,92,424
896.9760411,0.748626988,99,410,806.148891,0.747285336,98,431
899.1703977,0.748635211,100,411,807.6675112,0.747285336,98,431
902.3452031,0.748655423,99,411,809.5078762,0.747298605,97,430
904.6265291,0.748655441,98,406,811.1703917,0.747298764,99,433
906.3180768,0.748675915,99,413,813.0294085,0.747328286,97,429
908.1630311,0.748677597,96,406,814.8338738,0.747328503,97,431
910.2442454,0.748679864,98,412,816.4728123,0.747336731,89,421
912.1380082,0.748686201,96,403,818.2846826,0.747339096,95,434
913.8891686,0.748703902,101,415,820.178404,0.747347076,89,423
915.5320001,0.748733112,99,412,821.6773321,0.747354923,96,431
917.2188104,0.748761775,97,405,824.3295242,0.747355029,95,430
919.4329005,0.748766518,93,402,826.1519525,0.747360523,98,432
921.1106786,0.748788249,99,400,827.7254524,0.747365392,94,422
922.8629804,0.748791077,100,402,829.3103007,0.747372291,97,426
924.8036189,0.748798491,94,397,830.9960345,0.747393659,104,438
926.5783558,0.748807373,98,403,832.7838758,0.747430183,104,426
928.2029734,0.748820135,95,396,834.5232849,0.74744825,101,429
929.9464661,0.748824483,95,399,836.1282798,0.747462506,96,425
931.9025858,0.748832313,101,404,838.1279615,0.747467475,96,423
933.4333224,0.748843452,99,403,840.7572285,0.747475463,101,430
936.8402904,0.748851814,97,400,842.4342396,0.747485417,104,433
938.7760466,0.748869612,99,406,843.9522317,0.747504985,102,427
940.4294968,0.748900969,100,405,845.8906158,0.747512344,101,431
942.1389068,0.748905531,96,398,847.8608342,0.747515388,101,429
943.8963378,0.748917878,101,403,849.6301265,0.747534341,103,433
945.5170635,0.748925563,96,392,851.4200592,0.747570708,103,435
947.1093151,0.748927568,96,397,853.0535228,0.747602058,97,425
948.6932577,0.748927568,96,397,854.5401403,0.747602805,98,427
950.2742225,0.748928368,96,400,856.3325447,0.747605182,99,427
951.7664788,0.748928507,97,400,858.0928471,0.747608565,99,427
953.3644187,0.748932236,97,396,859.6809568,0.747613756,99,431
955.0433801,0.748932592,98,399,861.3021167,0.747613756,99,431
956.7000879,0.748940053,96,399,863.1743372,0.747613756,99,431
958.4138042,0.748940977,95,398,864.8660049,0.747629143,101,429
960.07277,0.748941292,95,398,866.4812834,0.74763186,96,423
961.6862425,0.748945697,96,398,868.3554302,0.747632882,100,428
963.2372166,0.748946482,97,401,870.4533708,0.747645063,96,422
964.9146924,0.748946482,97,401,872.1129701,0.747655523,104,439
967.159089,0.748949146,101,404,873.8024788,0.747661263,98,424
968.682654,0.748968819,105,408,875.4637646,0.747682573,101,428
970.3246011,0.748993697,106,407,877.2529341,0.747699404,95,422
972.1277093,0.749012496,103,402,879.3400411,0.747703916,97,423
973.8637499,0.74902073,98,395,881.2133234,0.747709519,95,418
975.5307953,0.749029879,101,395,882.9640585,0.747713749,97,419
977.2042272,0.749032817,100,395,884.5748183,0.747716204,96,420
978.7046936,0.749032817,100,395,886.4064139,0.74771711,99,427
980.3515241,0.749032817,100,395,888.2387378,0.747719001,99,430
981.9000135,0.749041864,101,400,891.0523755,0.747719845,101,435
983.4471399,0.749041864,101,400,892.660424,0.747730929,108,441
985.2571338,0.749047553,102,401,894.2751026,0.747730931,107,440
986.9481341,0.749064435,97,403,896.1826397,0.747759948,107,435
988.6470074,0.749078092,98,404,897.8365702,0.747778094,102,425
990.3306225,0.749082973,99,405,899.7369971,0.747780025,105,434
992.1158174,0.749084142,102,409,901.4794399,0.747780641,106,435
993.9855477,0.749091951,108,412,903.0415992,0.747792721,104,430
995.6389931,0.749093692,101,404,904.8100865,0.747795601,105,436
997.314673,0.749118889,105,411,906.4525144,0.747811742,101,421
998.9210384,0.749145543,102,404,908.3583625,0.747822767,103,425
1000.584067,0.749179941,98,401,909.8775376,0.747825854,105,427
1002.146823,0.749182913,96,402,911.8316665,0.747862785,109,438
1003.859139,0.749185089,101,407,913.7791397,0.747879607,108,435
1005.587415,0.74918929,102,409,915.4334366,0.747914443,103,434
1007.36781,0.749193705,100,411,917.1515207,0.747915051,107,441
1009.207849,0.749205274,98,404,919.3619775,0.747915316,104,437
1010.854009,0.749208479,102,409,921.0442809,0.747975681,102,428
1012.442439,0.74920879,103,412,923.045959,0.747996095,103,423
1014.740533,0.749214435,97,405,925.1635729,0.74799969,102,420
1016.579465,0.74921517,100,410,927.4123689,0.74799969,102,420
1019.656659,0.749215475,98,405,929.3458328,0.748012904,102,419
1022.260459,0.749222431,102,402,930.7635287,0.748021678,101,418
1024.704856,0.749222979,103,404,932.6577037,0.748025299,100,421
1026.695983,0.749228592,98,397,934.4965865,0.748026059,102,422
1028.954419,0.749230538,98,404,936.1861405,0.748027365,100,422
1031.083036,0.74923063,97,404,937.822984,0.748036839,101,420
1033.679278,0.749234828,101,406,939.6045006,0.748041396,101,418
1036.232269,0.74924728,95,399,941.3572195,0.748042107,102,421
1039.458609,0.749250355,97,396,943.1888788,0.748068352,99,411
1042.25216,0.749250808,94,398,944.9998502,0.748087855,100,420
1045.856883,0.749250827,96,400,946.9511284,0.748112446,98,418
1048.727498,0.749251054,93,396,948.884433,0.7481273,101,421
1050.620098,0.749251197,95,400,950.6803444,0.748133408,102,418
1052.335039,0.749253462,100,410,952.5914374,0.748150274,100,413
1054.301521,0.749259075,99,402,954.4131968,0.748158461,97,411
1056.299724,0.749266847,100,404,956.3853106,0.748158906,96,414
1058.313318,0.749280366,98,400,958.520792,0.748160058,96,414
1060.153769,0.74928075,100,403,961.60331,0.748160845,98,417
1061.903718,0.749289331,92,390,964.5289491,0.748175829,104,419
1063.805081,0.749295959,94,392,966.377691,0.748181255,106,424
1066.054039,0.749301168,93,389,968.2604359,0.748186799,102,422
1067.883951,0.749302461,95,390,970.0354167,0.748191176,99,418
1069.716693,0.749303467,94,391,972.274706,0.748199646,103,420
1071.278333,0.749304029,96,393,974.1299509,0.748207703,104,416
1072.99527,0.749304029,96,393,976.2677204,0.748207703,104,416
1074.748565,0.749304409,96,394,978.0500922,0.748218284,111,434
1076.339679,0.749312179,95,391,979.9419695,0.748260982,109,426
1078.167397,0.749334569,107,405,981.780215,0.748300961,94,399
1079.83793,0.749367208,101,397,983.8657748,0.748308638,97,403
1081.55172,0.749385219,105,404,985.4831273,0.748325211,94,404
1083.373156,0.749394824,106,401,987.5212508,0.748343916,100,409
1085.095297,0.749397665,96,394,989.6787169,0.748344246,103,414
1087.103556,0.749420912,101,395,991.4564362,0.748347609,98,405
1088.680555,0.749420912,101,395,993.1104018,0.748359568,101,403
1090.459983,0.749435077,100,393,995.2380475,0.748384092,103,412
1092.180716,0.749436479,102,400,997.1187577,0.748384092,103,412
1093.815162,0.74944303,95,391,999.0339572,0.748384092,103,412
1095.535081,0.749443548,96,393,1000.614423,0.748395129,103,410
1097.347334,0.74944514,102,400,1002.690427,0.748407508,99,414
1099.107466,0.749465922,98,393,1004.75454,0.748411931,98,411
1100.810288,0.749465922,98,393,1006.471202,0.748411931,98,411
1102.563128,0.749468821,101,401,1009.560072,0.748412514,98,411
1104.38312,0.74947371,101,400,1011.477386,0.748412514,98,411
1107.248059,0.749476549,97,392,1013.423425,0.748417404,99,414
1109.742825,0.749486404,102,400,1015.492034,0.748417404,99,414
1111.681308,0.749486404,102,400,1017.623887,0.748420621,98,411
1113.349779,0.749490326,102,399,1019.667934,0.748420621,98,411
1115.137654,0.74950684,104,404,1021.476344,0.748420621,98,411
1117.105621,0.749506958,103,404,1023.564257,0.748422278,98,409
1118.976705,0.74950703,101,402,1025.358328,0.748422278,98,409
1120.862944,0.749507622,106,409,1026.880806,0.748423361,96,408
1122.706295,0.749524309,99,392,1029.113364,0.748423361,96,408
1124.399357,0.74952541,101,399,1031.12577,0.748423795,97,411
1126.117168,0.74953099,101,401,1033.383328,0.748436887,98,411
1127.789636,0.74953099,101,401,1035.649189,0.748437101,96,406
1129.628072,0.74953099,101,401,1037.970767,0.74843915,95,409
1131.524804,0.749539364,101,404,1039.681521,0.748452092,97,406
1133.196347,0.749549718,98,393,1042.052681,0.748452092,97,406
1134.935307,0.749571013,98,391,1043.924537,0.74845211,96,405
1136.609421,0.749572985,96,394,1045.961483,0.74845473,103,413
1138.254607,0.749583147,102,397,1047.840739,0.74845473,103,413
1139.931531,0.749594424,99,394,1049.973641,0.748456485,101,415
1141.625538,0.749600226,94,387,1051.856057,0.748456485,101,415
1143.592456,0.749600226,94,387,1054.037693,0.748457496,101,413
1145.683773,0.749607674,96,384,1056.309129,0.748457496,101,413
1147.847503,0.749607743,96,384,1058.397511,0.748457496,101,413
1149.53589,0.749615864,90,376,1060.202236,0.748459357,104,417
1151.619448,0.749622964,92,379,1062.446615,0.748459357,104,417
1153.432613,0.749623353,91,377,1064.241948,0.748465128,100,412
1155.196353,0.749623532,90,376,1066.212747,0.748465145,102,415
1156.868621,0.749623666,90,376,1068.210886,0.748470966,98,411
1158.72758,0.749625811,95,380,1070.299279,0.748476471,100,407
1160.626648,0.749627886,93,380,1072.109915,0.748481714,101,416
1162.484728,0.749627898,93,380,1074.292954,0.748483304,102,414
1164.266122,0.749633314,91,378,1076.418457,0.748485038,98,411
1166.020815,0.749633891,94,383,1078.169735,0.748491779,102,420
1167.960502,0.749636361,94,389,1080.272374,0.748501633,105,419
1169.793796,0.749640638,98,390,1082.237069,0.748501633,105,419
1171.46067,0.749642111,104,395,1084.047128,0.748502965,108,423
1173.282426,0.749642111,104,395,1085.869295,0.748518891,109,414
1175.011272,0.749643514,103,394,1088.064743,0.748521376,110,423
1176.78447,0.749644049,105,395,1090.456609,0.748522523,109,421
1178.701203,0.749644436,105,396,1092.115035,0.748522523,109,421
1180.94768,0.749659251,104,398,1094.245804,0.748523511,110,427
1183.448511,0.749669911,103,392,1096.320231,0.748526727,107,419
1186.074265,0.749694433,104,388,1098.432404,0.748527066,106,418
1187.810269,0.749696253,105,384,1100.598362,0.748547617,104,413
1189.688816,0.749699916,105,390,1102.737745,0.74854922,103,409
1191.468481,0.749759755,102,394,1105.008646,0.748579397,102,403
1193.329507,0.749769027,101,394,1107.131216,0.748594681,102,406
1195.081887,0.749772349,106,398,1109.455554,0.748594681,102,406
1197.039454,0.749774353,106,400,1111.444043,0.748602922,106,410
1199.015103,0.749799101,102,394,1113.686599,0.748614006,107,406
1201.114265,0.749816043,104,401,1116.677903,0.748617718,103,407
1204.353564,0.749838849,100,390,1118.786327,0.748619544,99,404
1206.717647,0.749842413,100,393,1121.011334,0.748619544,99,404
1209.275916,0.749848927,100,388,1123.370666,0.748619779,98,403
1211.895313,0.749886035,100,387,1125.44826,0.748626485,101,405
1213.898573,0.749886051,100,387,1127.36882,0.748630536,100,404
1215.767691,0.749889327,95,384,1129.533895,0.748646743,104,405
1217.863047,0.749908612,98,390,1131.858513,0.748647283,105,411
1220.434336,0.749913072,96,387,1134.145887,0.748647283,105,411
1223.11231,0.749918409,97,384,1136.180653,0.748654714,97,395
1224.766221,0.749923239,98,385,1138.756801,0.748657601,101,404
1226.586868,0.749938848,99,386,1140.823444,0.748657601,101,404
1228.344966,0.749943744,94,387,1143.197423,0.748661876,104,408
1230.093543,0.749943991,95,388,1145.226782,0.748672706,103,408
1231.905738,0.749949185,98,387,1147.22561,0.748683754,100,399
1233.744686,0.74995759,99,383,1149.258915,0.748685307,103,405
1235.709183,0.749983745,100,391,1151.542455,0.748685307,103,405
1237.599739,0.750003586,94,385,1153.452157,0.748688722,101,406
1239.448872,0.750005779,97,384,1155.815923,0.748690863,101,411
1241.324796,0.750006041,100,387,1157.691603,0.748696105,104,409
1243.124311,0.750006041,100,387,1159.801572,0.748697978,102,412
1244.901578,0.750020747,96,382,1161.677237,0.748697978,102,412
1246.707839,0.750021535,97,387,1163.937526,0.748699229,102,408
1248.645152,0.75005516,99,390,1166.165442,0.748699516,101,409
1250.512145,0.750072525,96,387,1168.112112,0.748699516,101,409
1254.047469,0.750096154,94,382,1170.215936,0.748699598,101,409
1256.191233,0.750096154,94,382,1172.294595,0.748701319,103,410
1258.542345,0.750111305,94,380,1174.412207,0.748702514,100,407
1260.509276,0.750131427,95,381,1176.969126,0.748702514,100,407
1262.571097,0.75013729,90,381,1179.053423,0.748702557,101,409
1264.49877,0.750137762,88,376,1180.965368,0.748702557,101,409
1266.362296,0.750140521,90,376,1182.989489,0.748711016,105,414
1268.433206,0.750140899,88,373,1185.174637,0.748731041,104,410
1270.267164,0.750146855,89,377,1187.20345,0.748731041,104,410
1272.319966,0.750146988,88,376,1189.602498,0.748765601,99,404
1274.588611,0.750155875,93,380,1191.615881,0.748790478,105,403
1276.591844,0.750184702,95,382,1194.211117,0.748790478,105,403
1278.756651,0.750184702,95,382,1196.85543,0.748790478,105,403
1280.746687,0.750184702,95,382,1199.150161,0.748794734,100,403
1282.780576,0.750204479,97,387,1201.506691,0.748794734,100,403
1284.677444,0.750230317,97,383,1203.624568,0.748809284,104,411
1286.697783,0.750232888,98,386,1205.665225,0.748812586,105,407
1288.449686,0.750233,100,388,1209.790875,0.748812586,105,407
1290.42104,0.7502366,101,391,1211.883356,0.748816644,107,408
1292.619914,0.750236766,99,390,1213.829846,0.748816644,107,408
1295.205119,0.750268739,100,387,1215.935545,0.748816644,107,408
1297.813954,0.750290516,99,383,1218.064095,0.748832574,108,406
1300.364173,0.750295468,98,386,1220.345095,0.748832574,108,406
1302.598472,0.750337244,95,385,1222.506198,0.748836693,112,414
1304.492678,0.750343548,97,386,1224.740391,0.748836726,106,410
1307.388176,0.750346092,92,379,1226.763402,0.748864932,111,411
1309.166607,0.750354911,96,387,1228.997645,0.748877355,106,407
1311.380718,0.750368134,97,388,1231.393338,0.748877781,107,412
1313.193786,0.750368134,97,388,1233.9458,0.748905965,111,417
1315.258129,0.750399024,94,381,1236.362883,0.748910691,106,411
1317.230163,0.75040573,90,380,1238.318442,0.748935391,110,419
1319.2831,0.750406803,90,383,1240.952769,0.748965465,108,406
1321.249289,0.750407281,92,384,1243.18679,0.748990628,104,397
1324.307523,0.750407281,92,384,1245.109433,0.748990827,103,400
1326.435861,0.750407294,92,385,1247.175081,0.748997808,99,393
1328.155568,0.750414668,93,387,1249.560634,0.749004883,101,397
1330.077777,0.750421148,93,385,1252.088482,0.749014856,102,405
1332.073557,0.750421175,93,381,1254.119647,0.749031333,104,401
1333.820685,0.750439083,88,373,1256.268747,0.749053512,107,404
1336.309365,0.750439083,88,373,1258.641098,0.749053512,107,404
1338.228886,0.750449687,92,373,1260.961056,0.749082037,104,404
1340.248223,0.750451418,95,381,1263.053302,0.749083782,105,408
1342.938689,0.750457033,92,377,1265.586153,0.749088375,103,403
1345.08966,0.750469058,92,376,1267.617212,0.749097816,106,408
1347.827116,0.750469404,91,374,1269.731517,0.749118912,108,409
1350.117066,0.750472814,89,369,1271.875826,0.749121388,103,403
1352.150373,0.750472814,89,369,1274.039448,0.749144719,98,395
1354.352128,0.750477717,91,374,1276.588652,0.749165153,104,403
1356.991302,0.750477717,91,374,1278.969198,0.749165636,106,406
1359.986848,0.750487103,88,369,1281.039119,0.749167612,104,396
1362.416853,0.750496604,89,376,1283.150296,0.749168004,105,401
1365.284064,0.750496836,90,378,1285.317237,0.749170918,108,405
1367.287796,0.750499217,89,376,1288.2704,0.749171256,111,408
1369.726311,0.750505556,93,381,1290.523986,0.749203324,102,396
1372.642877,0.75051134,97,384,1292.579065,0.749203358,102,396
1374.826434,0.75051134,97,384,1294.738512,0.749203812,103,401
1377.099358,0.750517895,92,374,1296.871963,0.749227322,104,401
1379.050396,0.750520326,96,382,1298.868032,0.749227322,104,401
1381.758849,0.750526857,92,376,1300.95079,0.749227976,102,401
1384.174062,0.750526857,92,376,1303.21668,0.749227976,102,401
1386.420472,0.750526857,92,376,1305.713589,0.749248978,105,403
1388.406253,0.750526859,92,376,1308.275095,0.749256473,105,401
1390.443881,0.75053191,92,376,1310.830055,0.749257672,101,398
1392.711756,0.750532376,94,381,1313.142931,0.749257672,101,398
1394.702228,0.750535697,93,378,1315.066408,0.749261215,101,402
1396.851633,0.750539506,92,371,1317.559286,0.749263409,102,402
1399.33104,0.750543783,92,374,1319.771479,0.749275214,106,400
1401.367287,0.750543783,92,374,1321.912546,0.749276673,106,403
1404.056365,0.750543783,92,374,1324.006304,0.749280113,102,397
1406.420211,0.750543783,92,374,1325.900444,0.749282142,105,399
1408.558861,0.750543783,92,374,1328.433517,0.749282142,105,399
1410.877614,0.750543783,92,374,1330.794055,0.749282907,102,401
1413.950884,0.750543786,91,372,1332.857167,0.749299553,102,395
1415.986622,0.750543786,91,372,1335.281883,0.749299552,102,395
1417.924513,0.750552455,93,374,1339.035434,0.749303066,101,395
1420.004122,0.750562211,86,365,1341.197086,0.749333373,103,392
1422.025611,0.750562646,86,364,1343.360903,0.749333749,98,390
1424.115754,0.750562646,86,364,1345.482233,0.749333764,98,390
1426.237936,0.750570008,89,364,1347.381166,0.749337367,96,390
1428.287997,0.750570008,89,364,1349.805017,0.749339273,100,394
1430.58524,0.750582004,95,379,1352.041763,0.749339273,100,394
1432.793938,0.750582842,92,373,1354.604783,0.74936146,103,397
1435.088261,0.750603973,90,359,1356.653484,0.74939909,105,395
1437.138935,0.750605188,90,362,1359.122724,0.749402746,105,401
1439.788632,0.750618237,82,351,1361.614049,0.749424583,108,405
1442.279307,0.750619736,82,353,1363.631386,0.749488088,103,400
1444.368126,0.750620017,83,354,1365.691944,0.749488088,103,400
1446.584655,0.750620663,84,356,1368.112809,0.749518505,103,404
1449.110322,0.750620663,84,356,1370.09963,0.749519497,103,405
1451.287123,0.750620663,84,356,1372.36875,0.749522056,103,405
1453.433697,0.750620665,84,356,1375.237201,0.749522235,102,407
1455.778613,0.750620665,84,356,1377.541394,0.749522235,102,407
1458.196463,0.750620665,84,356,1379.837767,0.749522548,103,410
1460.431817,0.750620665,84,356,1382.285898,0.749524406,103,408
1462.578154,0.750620733,84,356,1384.604926,0.749524406,103,408
1464.592264,0.750623133,86,358,1387.185984,0.749524713,104,413
1467.528875,0.750623133,86,358,1389.813003,0.749524733,104,416
1469.963884,0.750623133,86,358,1391.949999,0.749570592,106,413
1471.943803,0.750623133,86,358,1394.810703,0.749571176,110,420
1474.138547,0.750626572,85,354,1396.857657,0.74957793,101,408
1476.324652,0.750626572,85,354,1399.077422,0.749592881,100,402
1478.347984,0.750630792,84,353,1401.498953,0.74959421,102,406
1480.505098,0.750631772,88,358,1404.107903,0.749595546,105,410
1482.625527,0.750631772,88,358,1406.544442,0.749595546,105,410
1484.867581,0.750638547,84,352,1408.83224,0.749616227,103,404
1487.205974,0.750638547,84,352,1411.340335,0.749622606,101,403
1489.346806,0.750638555,83,351,1413.381685,0.749622606,101,403
1491.435339,0.750638555,83,351,1416.060297,0.749622606,101,403
1494.169087,0.750638555,83,351,1418.357392,0.749623894,99,402
1496.612106,0.750640168,84,352,1420.823495,0.749636985,102,408
1499.023067,0.750640168,84,352,1423.133543,0.749654687,100,406
1501.642256,0.750640168,84,352,1425.514558,0.749654909,99,404
1503.640969,0.750640168,84,352,1427.944417,0.749656324,100,403
1506.402346,0.750643174,83,352,1430.488362,0.749666112,101,402
1508.429234,0.750643176,83,352,1432.788302,0.74966664,103,407
1510.45404,0.750643176,83,352,1435.190393,0.749673698,103,400
1513.294308,0.750643565,81,349,1439.070852,0.749673698,103,400
1515.880603,0.750650999,83,350,1441.388289,0.749676054,101,401
1518.254852,0.750650999,83,350,1444.314218,0.749676268,102,402
1520.457997,0.750655261,90,362,1446.637124,0.749680109,97,397
1523.347039,0.750655261,90,362,1449.269413,0.749680109,97,397
1525.613748,0.750655261,90,362,1452.017489,0.749680883,102,405
1528.228971,0.750656272,90,360,1454.529377,0.749687638,96,398
1530.423695,0.750656775,92,366,1456.88304,0.749695131,95,393
1532.705462,0.750656842,90,361,1459.45623,0.74971342,104,399
1535.748098,0.750656842,90,361,1461.585919,0.74971342,104,399
1539.264438,0.750656842,90,361,1463.990576,0.749723509,103,403
1542.566209,0.750656842,90,361,1466.334492,0.749723509,103,403
1546.096776,0.750656842,90,361,1468.801379,0.749732534,101,399
1548.586361,0.750656842,90,361,1472.18601,0.749737238,101,400
1552.131928,0.750656842,90,361,1474.916151,0.749742628,105,399
1556.410531,0.750656856,90,362,1477.858174,0.749748121,103,401
1560.926594,0.750656856,90,362,1480.31431,0.749748526,106,405
1563.960476,0.750662322,87,355,1482.914678,0.749748526,106,405
1566.53434,0.750663608,88,357,1485.60689,0.749748769,104,404
1569.818034,0.750663608,88,357,1489.432735,0.749749515,104,404
1573.059825,0.750670433,84,356,1491.773547,0.749749515,104,404
1575.751269,0.750671355,89,364,1494.061479,0.749769951,104,402
1578.970785,0.750678605,82,350,1496.52733,0.749770387,107,410
1583.129305,0.750678615,82,350,1498.67701,0.749789227,98,393
1585.560887,0.75067988,86,354,1501.021815,0.749789227,98,393
1589.442633,0.75067988,86,354,1503.964211,0.749800266,99,391
1593.022817,0.750679941,86,355,1506.745997,0.749800266,99,391
1595.051228,0.750680887,85,357,1509.286069,0.74980142,100,390
1597.405257,0.750680887,85,357,1512.158123,0.74980142,100,390
1599.498374,0.750680887,85,357,1515.927197,0.74980228,98,389
1601.740151,0.750680887,85,357,1518.592094,0.74980228,98,389
1603.973404,0.75069199,84,348,1522.355532,0.749804104,104,398
1606.41897,0.750695594,88,358,1525.058242,0.749804104,104,398
1609.336675,0.750695594,88,358,1528.446904,0.749804104,104,398
1611.778241,0.750695594,88,358,1531.147207,0.749804104,104,398
1614.016019,0.750695594,88,358,1533.417874,0.749804104,104,398
1616.020949,0.750695594,88,358,1536.105466,0.749804104,104,398
1618.163886,0.750695594,88,358,1538.428065,0.749804104,104,398
1620.23109,0.750695594,88,358,1541.18804,0.749808306,97,394
1622.520609,0.750695878,88,359,1543.454153,0.749811654,97,391
1624.979021,0.750697279,82,348,1545.984197,0.749811654,97,391
1627.729626,0.750697279,82,348,1548.807771,0.749811654,97,391
1629.882243,0.750699131,82,347,1551.924835,0.749812608,99,394
1632.821152,0.750699131,82,347,1554.339725,0.749812876,97,390
1635.970292,0.750703059,80,346,1556.833303,0.749812876,97,390
1639.024119,0.750703059,80,346,1559.415845,0.749812944,95,389
1641.104156,0.7507059,73,336,1562.176943,0.749812947,95,387
1643.484405,0.750707203,76,341,1565.654987,0.749812947,95,387
1645.882455,0.750707203,76,341,1568.362725,0.749812947,95,387
1648.403019,0.750707202,76,341,1571.18395,0.749813211,97,390
1650.687654,0.750707558,74,338,1573.463067,0.749813211,97,390
1652.873643,0.750707558,74,338,1576.383889,0.749828947,95,383
1654.996975,0.750707558,74,338,1578.594369,0.749828969,96,385
1657.431441,0.750707588,75,339,1581.231564,0.749828969,96,385
1659.887785,0.750707588,75,339,1584.344017,0.749829024,98,389
1662.263911,0.750707588,75,339,1586.913022,0.749829946,100,391
1664.45328,0.750708369,78,343,1589.752654,0.749838874,93,382
1666.536157,0.750708776,77,342,1592.324753,0.749839293,94,388
1668.92096,0.750708776,77,342,1595.27028,0.749841466,93,385
1671.275295,0.750708779,77,342,1597.721873,0.74985048,99,383
1673.477766,0.750709347,77,342,1600.125048,0.749850489,99,383
1675.728424,0.750709915,78,342,1602.334748,0.749852943,100,388
1677.718644,0.750709914,78,342,1605.522142,0.749852999,100,388
1679.853919,0.750709914,78,342,1608.079636,0.749857439,97,387
1682.084878,0.750713232,85,346,1610.821851,0.749857439,97,387
1684.112391,0.750713232,85,346,1612.974696,0.749857439,97,387
1686.30981,0.75071793,79,335,1615.333484,0.749858104,96,385
1688.654432,0.75071793,79,335,1618.304836,0.749858104,96,385
1690.910915,0.75071793,79,335,1621.743658,0.749858596,96,386
1693.178892,0.750718004,81,336,1624.257105,0.749858596,96,386
1696.024865,0.750718004,81,336,1627.186273,0.749863348,99,388
1698.547163,0.750718004,81,336,1629.640726,0.749864219,103,395
1700.598249,0.750720725,82,338,1632.498253,0.74986506,96,387
1703.563376,0.750720725,82,338,1635.047969,0.749865451,97,394
1705.821862,0.750720725,82,338,1638.158604,0.749874156,91,380
1708.274524,0.750724416,87,347,1640.521513,0.749874615,88,377
1710.581131,0.750724416,87,347,1643.040127,0.749881201,96,385
1712.851454,0.750727133,86,349,1646.02671,0.749886035,95,382
1715.265544,0.750727133,86,349,1648.514818,0.749886933,96,385
1717.786385,0.750727133,86,349,1651.255463,0.749886933,96,385
1719.912785,0.750727133,86,349,1653.743686,0.749889136,95,385
1722.329962,0.750727133,86,349,1656.927501,0.749889136,95,385
1724.682603,0.750731462,83,341,1659.699754,0.749891599,91,378
1726.9331,0.750731462,83,341,1663.002449,0.749891599,91,378
1729.301973,0.750731462,83,341,1665.977379,0.749893139,92,382
1731.524864,0.750734892,81,336,1668.670745,0.749893139,92,382
1733.802799,0.750734908,81,336,1671.187614,0.749893139,92,382
1736.07973,0.75075091,80,338,1673.878229,0.74989395,90,377
1738.643939,0.750750911,80,338,1676.470786,0.749894016,91,379
1741.308453,0.750752362,91,352,1679.12292,0.749894083,91,379
1744.065682,0.750758683,87,347,1681.811017,0.749896224,90,379
1747.151088,0.750758911,83,339,1684.521913,0.74989665,93,381
1749.57277,0.750758911,83,339,1687.262292,0.74989665,93,381
1752.606409,0.750758922,83,339,1690.30066,0.749903099,93,379
1755.638744,0.750760181,87,346,1692.778556,0.749903171,90,375
1758.47845,0.750760181,87,346,1695.523054,0.749903684,93,380
1761.256642,0.750762996,87,348,1698.266697,0.749903684,93,380
1763.927326,0.750762996,87,348,1701.824282,0.749903684,93,380
1766.303474,0.750762996,87,348,1704.377704,0.749903684,93,380
1768.482214,0.750762996,87,348,1707.940638,0.749907678,92,375
1770.58219,0.750764037,88,350,1711.290658,0.749907678,92,375
1772.671801,0.750764037,88,350,1714.124826,0.749907678,92,375
1775.31513,0.750768464,94,357,1717.56089,0.749914117,94,376
1777.608946,0.750770037,93,352,1720.985014,0.749915089,97,382
1779.947035,0.750775693,94,354,1723.802674,0.749915177,97,381
1782.236218,0.750775693,94,354,1726.217951,0.749915177,97,381
1784.328172,0.750788639,91,353,1729.010949,0.749923017,94,383
1786.827757,0.750788639,91,353,1731.815643,0.749923017,94,383
1788.937735,0.750788639,91,353,1734.622977,0.749924528,90,379
1791.122705,0.750788639,91,353,1737.129126,0.749925422,90,380
1793.279891,0.750788639,91,353,1739.987189,0.749925422,90,380
1795.712347,0.750788639,91,353,1743.352048,0.749934401,90,376
1798.022301,0.750792143,86,347,1746.042567,0.749934401,90,376
1800.282745,0.750792143,86,347,1749.679241,0.749936399,88,379
1802.58453,0.750792143,86,347,1752.854108,0.749938725,87,376
1804.801723,0.750792143,86,347,1756.195606,0.749938864,89,376
1807.111985,0.75079938,86,349,1759.704516,0.749938864,89,376
1809.393797,0.75079938,86,349,1762.768942,0.749938924,87,376
1811.793841,0.750807713,85,345,1765.832107,0.749939223,87,376
1814.389773,0.750807713,85,345,1769.332334,0.749939924,88,376
1817.696084,0.750807713,85,345,1772.335723,0.749939924,88,376
1820.082097,0.750807713,85,345,1774.719036,0.749940122,90,379
1822.369799,0.750807713,85,345,1777.67422,0.74994015,90,379
1824.57115,0.750807713,85,345,1780.683976,0.749940158,90,379
1826.786565,0.750807713,85,345,1784.301227,0.74994022,90,379
1829.100255,0.750810205,81,336,1787.317084,0.749940466,90,379
1831.871311,0.750810204,81,336,1790.15431,0.749941408,91,380
1834.590168,0.750810204,81,336,1792.643481,0.749947672,96,383
1837.242549,0.750811999,80,335,1795.717193,0.749947906,95,382
1839.942319,0.750811999,80,335,1798.337173,0.749949425,98,388
1842.864921,0.750811999,80,335,1800.94417,0.749956327,96,386
1845.270173,0.750811999,80,335,1803.897416,0.749960249,98,387
1848.083427,0.750811999,80,335,1807.152237,0.749969266,96,383
1850.346261,0.750811999,80,335,1810.372131,0.749969274,95,382
1852.717095,0.750811999,80,335,1813.491921,0.749969796,95,384
1855.257127,0.750811999,80,335,1816.21487,0.749971473,94,383
1857.769773,0.750811999,80,335,1819.497595,0.749971553,92,383
1860.18382,0.750812,80,335,1822.190379,0.749971553,92,383
1862.898103,0.750811999,80,335,1825.421175,0.749992754,93,376
1865.209879,0.75081235,78,332,1828.615898,0.749994242,96,383
1868.05688,0.75081235,78,332,1831.731994,0.749994483,101,390
1870.531146,0.75081235,78,332,1834.860742,0.749995042,101,391
1873.01361,0.75081235,78,332,1837.733749,0.749995161,99,389
1875.324796,0.75081235,78,332,1840.831937,0.750008756,101,387
1877.883225,0.750813177,79,337,1843.686535,0.750009112,101,388
1880.255317,0.750813177,79,337,1846.729949,0.750009758,103,393
1882.701163,0.750814271,80,337,1849.67977,0.75001514,106,390
1884.987479,0.750814395,80,337,1852.904393,0.75001616,103,392
1887.32485,0.750814395,80,337,1855.074799,0.750030118,101,387
1889.698424,0.750814395,80,337,1857.694649,0.75003082,105,392
1893.211861,0.750818623,73,325,1860.41843,0.750031358,104,391
1895.500492,0.750818623,73,325,1863.364454,0.750035919,95,378
1897.895859,0.750818623,73,325,1865.984334,0.750036223,96,378
1900.71463,0.750819621,78,331,1868.826752,0.750042104,96,383
1902.954697,0.750819621,78,331,1872.031487,0.750042104,96,383
1905.458592,0.750819621,78,331,1875.538664,0.750044464,94,378
1907.684881,0.750819647,77,330,1878.448519,0.750044464,94,378
1910.004666,0.750819647,77,330,1882.259232,0.750047746,97,379
1912.403657,0.750819722,75,330,1885.921721,0.750047746,97,379
1914.60467,0.750820534,74,324,1889.139784,0.750048116,98,383
1918.027372,0.750820534,74,324,1892.125087,0.750059444,104,394
1921.84929,0.750820534,74,324,1894.787255,0.75006282,106,397
1925.382998,0.750822922,75,327,1897.651096,0.75006282,106,397
1927.788962,0.750822922,75,327,1900.358773,0.750062988,107,399
1931.2591,0.750826111,78,330,1903.356842,0.750063067,107,399
1934.268433,0.750829285,82,333,1906.627496,0.750071303,103,395
1936.860888,0.750829285,82,333,1909.758847,0.750071303,103,395
1939.770909,0.750829285,82,333,1913.364227,0.750100511,99,388
1942.659416,0.750829297,83,336,1916.743664,0.750115164,95,387
1944.980714,0.750830907,82,338,1920.910349,0.750115253,96,388
1947.499609,0.750830907,82,338,1923.730017,0.750117155,98,391
1950.134461,0.750835227,76,327,1927.217146,0.750117753,99,395
1952.894716,0.750835333,76,327,1930.85829,0.750117753,99,395
1955.513032,0.750835333,76,327,1935.025666,0.750117753,99,395
1958.115611,0.750835333,76,327,1937.478836,0.750127107,99,394
1960.934744,0.750835333,76,327,1940.917905,0.750131267,102,396
1963.690539,0.750835333,76,327,1943.451927,0.750131267,102,396
1966.140334,0.750835336,76,327,1946.200438,0.750131267,102,396
1968.615902,0.750835451,76,327,1949.562315,0.750137361,95,389
1972.225704,0.750835451,76,327,1952.982089,0.750137361,95,389
1975.144299,0.750835451,76,327,1955.954552,0.750142282,91,382
1977.773711,0.750835763,78,328,1959.043139,0.750157823,103,395
1981.502981,0.750835969,78,328,1962.135075,0.750175445,94,380
1984.958425,0.75083742,78,327,1965.891032,0.750175445,94,380
1988.16295,0.75083742,78,327,1969.336081,0.750175445,94,380
1990.718154,0.75083742,78,327,1972.234387,0.750177334,94,379
1994.302012,0.75083742,78,327,1975.297697,0.750177334,94,379
1997.33496,0.75083742,78,327,1978.872817,0.750177334,94,379
2000.314841,0.750839693,76,326,1981.788157,0.750177334,94,379
2003.072834,0.750839693,76,326,1984.350607,0.750177574,92,378
2005.518392,0.750839693,76,326,1987.389486,0.750177666,92,378
2007.942135,0.750839693,76,326,1991.454967,0.750177929,95,382
2010.753887,0.750839693,76,326,1994.360045,0.750178006,100,388
2013.676397,0.750839693,76,326,1997.092829,0.750179952,97,382
2016.070816,0.750839693,76,326,2000.215628,0.7501846,99,384
2018.973707,0.750839693,76,326,2003.620496,0.7501846,99,384
2021.499649,0.750839693,76,326,2006.115196,0.7501846,99,384
2023.774435,0.750839693,76,326,2009.596584,0.750187446,96,379
2026.131995,0.750839693,76,326,2012.529495,0.750187446,96,379
2028.627643,0.750839693,76,326,2015.579982,0.750190919,99,382
2031.179931,0.750839693,76,326,2018.461898,0.750193256,96,384
2033.593389,0.750839693,76,326,2021.625362,0.750193256,96,384
2036.360256,0.750839693,76,326,2024.517917,0.75019515,101,386
2038.680302,0.750839693,76,326,2027.736753,0.75019586,99,385
2041.100302,0.750839693,76,326,2030.800178,0.75019586,99,385
2043.44817,0.750841287,79,329,2033.841668,0.75019586,99,385
2046.154323,0.750841287,79,329,2036.962981,0.75019586,99,385
2048.743909,0.75084246,80,327,2040.252155,0.750221202,105,384
2051.499021,0.75084246,80,327,2042.814644,0.750223717,105,385
2054.015482,0.75084246,80,327,2045.644335,0.750229827,107,392
2056.498988,0.75084246,80,327,2048.763905,0.750229827,107,392
2058.967864,0.75084246,80,327,2051.46089,0.750229827,107,392
2061.521491,0.75084246,80,327,2054.311841,0.750229827,107,392
2064.267304,0.750842503,79,325,2057.383314,0.750229965,105,388
2067.062104,0.750842503,79,325,2060.319389,0.750240615,99,384
2069.901544,0.750843247,81,329,2063.973861,0.750243514,101,391
2072.47899,0.750843247,81,329,2068.224917,0.750243667,100,388
2075.088096,0.750843247,81,329,2071.996525,0.750243912,104,396
2077.843184,0.750843247,81,329,2075.944508,0.750243912,104,396
2080.567748,0.750843247,81,329,2079.020024,0.750245086,99,388
2083.087394,0.750843247,81,329,2082.086803,0.750253277,95,376
2085.694376,0.750843287,81,326,2085.990753,0.750266739,99,385
2088.274973,0.750843608,80,327,2090.022424,0.750269994,94,375
2090.967738,0.750843608,80,327,2093.083605,0.750269994,94,375
2093.653256,0.750850279,90,338,2096.717004,0.750276884,95,378
2096.595415,0.750850279,90,338,2100.22937,0.750285137,98,375
2099.489757,0.750850279,90,338,2105.370431,0.750285137,98,375
2103.605019,0.750850279,90,338,2110.021645,0.750285137,98,375
2107.339364,0.750850279,90,338,2113.837016,0.750285137,98,375
2110.172724,0.750850279,90,338,2117.175654,0.750285137,98,375
2113.288668,0.750850279,90,338,2120.535882,0.750285137,98,375
2117.043075,0.750850279,90,338,2123.563058,0.750285137,98,375
2119.542176,0.750850279,90,338,2126.817592,0.750289926,96,379
2122.106747,0.750850279,90,338,2129.941821,0.750289926,96,379
2124.803307,0.750850279,90,338,2134.574355,0.75029046,97,380
2127.710085,0.750850279,90,338,2137.966273,0.750292284,100,384
2130.689812,0.750850279,90,338,2141.507895,0.750292284,100,384
2133.97899,0.750850279,90,338,2146.892051,0.750301296,98,378
2136.991354,0.750850279,90,338,2150.837989,0.750301296,98,378
2139.602661,0.750850279,90,338,2153.758458,0.750301434,100,381
2142.194413,0.750850279,90,338,2158.619305,0.750309689,96,380
2144.708675,0.750850324,90,338,2162.158974,0.750314015,95,374
2148.077825,0.750857271,84,328,2165.388335,0.750318589,93,375
2150.976219,0.750857271,84,328,2168.635838,0.750318589,93,375
2153.814797,0.75086606,83,328,2172.055289,0.750318589,93,375
2156.249496,0.75086606,83,328,2177.793227,0.750318589,93,375
2159.529659,0.75086606,83,328,2181.319298,0.750319249,93,376
2164.036685,0.75086606,83,328,2184.158288,0.750319249,93,376
2167.419286,0.75086606,83,328,2187.3828,0.750319249,93,376
2171.349813,0.75086606,83,328,2190.522141,0.750319249,93,376
2175.144319,0.750868696,84,332,2193.445882,0.750319249,93,376
2179.059412,0.750870182,84,331,2196.054272,0.750319249,93,376
2182.695018,0.750870182,84,331,2200.942279,0.750319249,93,376
2185.499582,0.750870182,84,331,2203.914561,0.750323075,92,372
2188.270279,0.750870182,84,331,2206.838481,0.750323075,92,372
2190.959943,0.750870182,84,331,2210.279749,0.750323075,92,372
2194.152309,0.750870182,84,331,2214.047141,0.750323075,92,372
2196.866493,0.750870182,84,331,2218.015715,0.750323279,90,373
2199.621083,0.750870182,84,331,2221.377772,0.750323279,90,373
2202.285543,0.750870182,84,331,2225.165509,0.750329299,91,374
2204.968613,0.750870182,84,331,2228.635292,0.750330174,93,375
2207.724098,0.750870182,84,331,2231.912487,0.750330277,91,374
2210.287393,0.750870182,84,331,2237.376884,0.750330487,88,372
2213.16888,0.750870182,84,331,2241.27007,0.750330487,88,372
2215.779506,0.750870182,84,331,2244.586427,0.750330795,91,375
2218.525085,0.750870182,84,331,2249.070593,0.750330795,91,375
2221.130434,0.750870182,84,331,2252.70221,0.750330897,91,375
2223.670037,0.750870182,84,331,2256.642883,0.750332677,95,381
2226.267563,0.750870182,84,331,2260.370912,0.75033306,93,378
2230.392911,0.750870184,84,331,2264.847068,0.750333081,94,379
2234.317552,0.750873704,84,330,2268.245814,0.750333081,94,379
2237.475494,0.750873704,84,330,2272.770286,0.750333081,94,379
2240.151361,0.750873704,84,330,2276.24688,0.750333087,94,379
2243.114805,0.750873704,84,330,2279.574262,0.750333087,94,379
2245.636278,0.750873704,84,330,2283.272023,0.75033316,93,378
2248.51961,0.750873704,84,330,2287.89191,0.750337097,87,370
2250.811047,0.750880624,80,326,2290.953413,0.750337097,87,370
2253.503279,0.750880624,80,326,2294.289908,0.750337097,87,370
2255.952528,0.750880624,80,326,2297.890836,0.750337618,88,373
2258.435947,0.750880624,80,326,2301.276853,0.750341,92,374
2261.107748,0.750880624,80,326,2305.861342,0.750341,92,374
2263.714268,0.750880624,80,326,2309.789213,0.750341001,92,374
2266.295686,0.750880624,80,326,2313.038213,0.750341083,91,377
2268.914665,0.750882518,82,325,2316.462625,0.750344432,92,373
2271.446677,0.750882518,82,325,2319.671559,0.750344432,92,373
2274.115131,0.750882518,82,325,2323.15167,0.750344432,92,373
2276.717019,0.750882518,82,325,2327.351938,0.750344432,92,373
2279.400534,0.750882518,82,325,2331.114339,0.750344432,92,373
2282.118982,0.750882518,82,325,2334.947853,0.750344432,92,373
2284.940618,0.750882518,82,325,2340.498154,0.750345743,90,372
2287.664966,0.750882518,82,325,2344.187506,0.750345743,90,372
2290.550031,0.75088592,81,325,2349.065757,0.75034575,90,372
2293.302706,0.75088592,81,325,2354.09101,0.750345996,90,372
2297.249939,0.75088592,81,325,2361.44872,0.750345996,90,372
2300.518522,0.75088592,81,325,2366.114864,0.750345996,90,372
2303.774528,0.75088592,81,325,2370.590692,0.750345996,90,372
2307.483697,0.75088592,81,325,2373.969159,0.750346322,91,373
2310.246203,0.75088592,81,325,2377.32142,0.750346322,91,373
2313.216721,0.75088592,81,325,2381.359648,0.750346322,91,373
2315.856426,0.75088592,81,325,2385.743677,0.750347824,93,372
2318.852415,0.75088592,81,325,2391.377159,0.750347882,92,371
2321.951209,0.750887719,83,328,2395.874757,0.750347882,92,371
2325.733163,0.750887719,83,328,2400.011114,0.750347882,92,371
2329.892054,0.750887719,83,328,2404.255257,0.750347882,92,371
2334.030332,0.750889705,85,330,2410.482793,0.750347882,92,371
2338.772349,0.750889705,85,330,2415.03268,0.750347882,92,371
2342.334154,0.750889705,85,330,2419.536237,0.750347882,92,371
2345.552325,0.750891741,84,329,2422.908914,0.750347882,92,371
2348.762557,0.750895171,82,329,2426.426212,0.750347882,92,371
2352.549657,0.750895171,82,329,2433.358439,0.750349586,93,375
2356.770863,0.750895171,82,329,2437.146812,0.750349586,93,375
2360.762324,0.750895171,82,329,2441.230182,0.750349586,93,375
2364.742094,0.750898863,84,328,2447.085566,0.750349586,93,375
2369.604343,0.750898863,84,328,2451.243952,0.750349586,93,375
2373.688313,0.750906293,82,325,2455.306583,0.750353004,91,368
2378.285431,0.750906293,82,325,2458.345171,0.750353004,91,368
2383.063447,0.750906293,82,325,2462.230828,0.750353004,91,368
2387.327561,0.750906293,82,325,2465.767052,0.750353004,91,368
2393.354776,0.750906293,82,325,2469.177277,0.750353004,91,368
2397.569475,0.750906293,82,325,2473.186628,0.750353004,91,368
2401.757079,0.750906293,82,325,2476.29934,0.750353004,91,368
2405.88438,0.750906293,82,325,2479.726236,0.750359557,99,379
2409.427114,0.750906293,82,325,2483.775162,0.750359557,99,379
2412.695308,0.750906293,82,325,2490.105749,0.750359557,99,379
2416.827602,0.750906293,82,325,2493.505746,0.750359557,99,379
2419.62192,0.750906293,82,325,2498.051967,0.750368959,94,370
2424.00802,0.750906293,82,325,2501.313707,0.750368959,94,370
2427.760406,0.750906293,82,325,2504.188183,0.750372411,98,377
2431.624437,0.750906293,82,325,2507.984876,0.750372411,98,377
2435.967243,0.750906293,82,325,2511.916178,0.750372411,98,377
2439.728963,0.750906293,82,325,2516.209546,0.750372411,98,377
2443.978902,0.750906293,82,325,2519.503239,0.750373037,96,377
2447.925983,0.750906293,82,325,2522.573923,0.750373054,96,377
2451.355096,0.750910012,83,322,2525.695671,0.750373054,96,377
2453.813684,0.750910012,83,322,2530.296955,0.750387867,104,387
2456.490821,0.750910012,83,322,2533.995982,0.750393288,102,383
2459.186968,0.750910012,83,322,2538.756398,0.750398984,102,384
2461.942008,0.750910012,83,322,2542.037408,0.750398984,102,384
2464.939398,0.750912599,83,321,2546.105236,0.750400726,98,382
2468.256152,0.750912599,83,321,2550.767386,0.750400726,98,382
2470.99087,0.750912599,83,321,2555.936904,0.750400726,98,382
2473.748762,0.750912599,83,321,2559.873737,0.750401765,103,386
2476.321534,0.750915299,82,321,2563.468403,0.750404736,101,383
2479.581499,0.750915299,82,321,2567.304865,0.750448103,101,390
2482.125168,0.750915299,82,321,2572.329095,0.750448962,101,391
2485.202243,0.750915299,82,321,2577.463186,0.750448962,101,391
2487.81197,0.750915299,82,321,2581.690257,0.750486767,97,378
2490.899191,0.750915299,82,321,2586.554958,0.750486767,97,378
2493.550212,0.750915299,82,321,2589.747529,0.750487248,100,383
2496.216705,0.750915299,82,321,2594.556095,0.750487248,100,383
2498.893167,0.750915299,82,321,2599.894199,0.750491534,98,379
2501.694895,0.750915299,82,321,2607.118327,0.750504259,99,379
2504.756326,0.750915299,82,321,2612.068585,0.750504259,99,379
2507.49401,0.750915299,82,321,2616.173514,0.750508692,98,376
2510.178295,0.750915299,82,321,2621.229401,0.750508692,98,376
2512.860785,0.750915299,82,321,2627.024584,0.750508815,95,375
2515.828038,0.750915299,82,321,2632.463861,0.750513495,93,371
2518.450339,0.750915299,82,321,2636.189035,0.750513495,93,371
2520.9172,0.750915299,82,321,2641.457378,0.750513521,92,370
2524.121803,0.750915299,82,321,2646.612811,0.750513521,92,370
2527.125104,0.750915306,82,321,2652.385936,0.750513521,92,370
2529.807875,0.750915306,82,321,2656.806206,0.750531591,97,371
2532.531982,0.750915306,82,321,2661.736231,0.750531591,97,371
2535.237964,0.750919386,86,325,2666.553304,0.750537023,95,375
2539.00495,0.750919386,86,325,2670.092947,0.750537023,95,375
2541.863114,0.750919386,86,325,2675.093132,0.750547866,94,372
2545.665934,0.750919386,86,325,2679.01478,0.750547866,94,372
2548.326897,0.750919386,86,325,2682.302783,0.750548097,96,374
2552.068396,0.750919386,86,325,2686.454306,0.750550243,96,373
2555.07329,0.750919386,86,325,2689.869276,0.750552119,99,376
2557.964729,0.750919386,86,325,2694.956277,0.750552119,99,376
2560.754367,0.750919386,86,325,2697.442366,0.750552119,99,376
2563.564637,0.750921267,83,321,2702.179396,0.750559076,93,369
2566.330535,0.750921267,83,321,2706.12964,0.750559076,93,369
2569.315709,0.750921267,83,321,2710.46204,0.750559076,93,369
2572.37892,0.750921267,83,321,2714.535418,0.750559076,93,369
2575.406825,0.750925118,81,320,2718.43558,0.75055912,94,368
2578.244274,0.750925118,81,320,2721.835746,0.75055912,94,368
2580.902052,0.750925118,81,320,2727.152351,0.750559165,96,372
2583.845132,0.750925118,81,320,2731.014536,0.750559165,96,372
2586.609944,0.750925118,81,320,2734.731858,0.750577662,98,380
2589.421551,0.750925118,81,320,2741.949921,0.750577662,98,380
2592.126312,0.750925118,81,320,2745.141241,0.750600853,91,369
2594.982526,0.750925118,81,320,2750.125893,0.750600853,91,369
2598.107935,0.750925118,81,320,2753.55397,0.750600853,91,369
2601.013353,0.750925118,81,320,2758.268017,0.750600853,91,369
2603.782193,0.750925118,81,320,2763.705949,0.750601432,92,370
2607.064203,0.750925118,81,320,2767.719225,0.750601432,92,370
2610.443855,0.750925118,81,320,2772.117317,0.750603186,93,371
2613.690291,0.750925118,81,320,2776.920022,0.750605237,91,371
2616.702573,0.750925118,81,320,2782.577684,0.750605237,91,371
2620.174283,0.750925118,81,320,2787.095021,0.750605237,91,371
2622.961162,0.750925118,81,320,2790.917125,0.750605237,91,371
2625.660812,0.750925118,81,320,2795.628161,0.750605237,91,371
2628.627087,0.750925118,81,320,2800.744318,0.750605996,91,369
2631.951195,0.750925118,81,320,2804.65659,0.750608364,92,371
2635.14087,0.750925118,81,320,2808.661419,0.750608364,92,371
2638.456363,0.750925118,81,320,2813.0516,0.750608364,92,371
2641.367219,0.750925118,81,320,2816.048028,0.750608364,92,371
2644.400791,0.750925118,81,320,2820.863592,0.75061518,94,381
2647.460899,0.750925118,81,320,2827.062582,0.75061518,94,381
2650.730972,0.750925118,81,320,2830.911869,0.750615241,95,382
2653.838697,0.750925118,81,320,2834.343497,0.750623722,93,373
2656.816982,0.750925118,81,320,2838.835194,0.750627077,91,372
2659.737299,0.750928758,83,325,2844.220935,0.750627077,91,372
2662.573456,0.750928758,83,325,2848.8974,0.750627077,91,372
2665.717609,0.750930018,85,329,2853.613569,0.750627077,91,372
2668.705642,0.750930018,85,329,2859.379079,0.750630258,97,379
2671.411149,0.750932723,83,323,2863.855439,0.750630258,97,379
2674.560432,0.750932723,83,323,2868.101924,0.750630661,92,378
2677.721086,0.750932723,83,323,2871.518706,0.750630661,92,378
2680.829407,0.750932723,83,323,2875.655046,0.750630661,92,378
2683.665934,0.750936909,85,324,2879.908294,0.750630661,92,378
2686.677825,0.750936909,85,324,2884.280824,0.750636058,91,366
2689.442529,0.750936909,85,324,2889.544266,0.750636059,91,366
2692.322343,0.750943497,83,319,2893.443325,0.750636059,91,366
2695.266485,0.750943497,83,319,2898.409661,0.750641927,82,354
2698.472247,0.750943497,83,319,2901.866215,0.750641927,82,354
2701.721176,0.750943497,83,319,2906.62279,0.75064228,84,357
2704.815188,0.750945408,82,318,2910.729048,0.750642956,86,359
2707.796507,0.750945408,82,318,2914.834582,0.750642956,86,359
2710.709154,0.750945408,82,318,2919.286772,0.750642956,86,359
2713.686124,0.750945408,82,318,2923.32087,0.750642956,86,359
2716.842882,0.750945408,82,318,2927.570876,0.750642956,86,359
2719.821111,0.750945408,82,318,2933.713698,0.750642956,86,359
2722.894307,0.750948044,82,322,2938.016454,0.750642956,86,359
2726.095663,0.750948044,82,322,2942.884199,0.750642956,86,359
2729.135508,0.750948044,82,322,2947.577686,0.750643656,85,359
2732.104266,0.750948044,82,322,2951.069453,0.750646864,91,363
2735.104234,0.750948044,82,322,2956.546761,0.750646864,91,363
2737.850849,0.750948044,82,322,2960.656345,0.750646864,91,363
2740.723886,0.750948044,82,322,2964.707576,0.750646864,91,363
2743.491367,0.750948044,82,322,2969.480852,0.750646864,91,363
2746.59619,0.750948044,82,322,2972.423536,0.750647107,91,363
2749.747491,0.750948044,82,322,2976.118046,0.750647107,91,363
2752.874558,0.750948044,82,322,2980.268632,0.75064762,99,371
2756.00785,0.750948044,82,322,2985.472214,0.75064762,99,371
2758.727117,0.750948044,82,322,2991.311461,0.750648992,92,363
2762.743872,0.750948044,82,322,2996.082872,0.750648992,92,363
2765.780514,0.750948044,82,322,3003.769648,0.750648992,92,363
2768.838127,0.750948044,82,322,3008.44674,0.750652005,91,364
2771.870846,0.750948044,82,322,3012.545983,0.750652005,91,364
2774.631958,0.750952032,86,326,3017.691901,0.750652896,92,367
2777.585333,0.750952032,86,326,3021.188973,0.750652896,92,367
2780.503943,0.750952032,86,326,3025.333025,0.750653359,93,368
2783.572307,0.750955956,80,319,3030.098897,0.750655747,96,376
2786.611536,0.750955956,80,319,3034.461795,0.750655747,96,376
2789.561729,0.750955956,80,319,3040.481889,0.750655747,96,376
2792.548178,0.750955956,80,319,3045.109512,0.750656206,97,378
2795.563091,0.750955956,80,319,3049.057471,0.750656206,97,378
2798.86873,0.750955956,80,319,3052.55413,0.750661698,90,357
2801.695176,0.750955956,80,319,3057.067064,0.75066184,90,359
2804.55536,0.750955956,80,319,3062.463084,0.75066184,90,359
2807.353318,0.750955956,80,319,3067.621085,0.75066184,90,359
2810.220202,0.750955956,80,319,3072.678498,0.75066184,90,359
2813.244721,0.750955956,80,319,3077.815581,0.750673019,93,366
2816.756245,0.750955956,80,319,3081.856406,0.750673019,93,366
2819.501016,0.750955956,80,319,3087.214455,0.750673019,93,366
2822.422583,0.750955956,80,319,3090.576495,0.750673019,93,366
2825.469841,0.750955956,80,319,3094.744755,0.750682649,84,350
2828.439453,0.750955956,80,319,3100.422445,0.750682649,84,350
2831.464857,0.750955956,80,319,3104.002456,0.750682649,84,350
2834.471498,0.750955956,80,319,3109.265737,0.750690643,86,355
2837.695228,0.750955956,80,319,3113.14955,0.750690643,86,355
2840.724524,0.750955956,80,319,3117.89474,0.750691874,88,357
2844.019942,0.750955956,80,319,3122.988609,0.750691874,88,357
2847.051012,0.750955956,80,319,3128.588429,0.750691874,88,357
2850.198227,0.750956335,74,312,3133.827557,0.750691874,88,357
2853.074619,0.750956335,74,312,3139.109055,0.750691874,88,357
2855.98008,0.750956335,74,312,3144.602348,0.750695839,81,348
2858.918074,0.750956335,74,312,3148.917615,0.750695839,81,348
2861.919455,0.750956335,74,312,3154.930291,0.750696985,82,350
2865.122791,0.750956335,74,312,3159.518316,0.750696985,82,350
2868.230381,0.750956335,74,312,3163.457378,0.750696984,82,350
2871.223358,0.750956335,74,312,3168.814636,0.750696985,82,350
2874.136783,0.750956335,74,312,3173.758812,0.750701172,79,343
2877.531413,0.750957544,75,313,3179.316335,0.750701172,79,343
2880.474993,0.750957544,75,313,3186.203706,0.750701172,79,343
2883.666635,0.750957544,75,313,3190.475353,0.750701172,79,343
2886.883349,0.750957544,75,313,3196.112642,0.750701172,79,343
2890.011906,0.750957597,73,310,3200.87143,0.750701172,79,343
2892.882002,0.750957597,73,310,3205.278305,0.750702384,83,347
2896.030702,0.750957597,73,310,3209.475334,0.750702384,83,347
2899.00138,0.750957597,73,310,3213.261316,0.750702384,83,347
2901.901601,0.750957854,73,311,3220.232722,0.750702384,83,347
,,,,3224.487089,0.750702384,83,347
,,,,3229.214252,0.750702396,81,345
,,,,3233.659794,0.750702396,81,345
,,,,3236.793008,0.750703914,79,345
,,,,3240.708996,0.750703914,79,345
,,,,3245.3722,0.750703914,79,345
,,,,3250.492921,0.750703914,79,345
,,,,3255.689116,0.750705041,82,348
,,,,3259.438388,0.750705041,82,348
,,,,3264.046326,0.750705041,82,348
,,,,3268.095207,0.750705041,82,348
,,,,3272.917468,0.750705041,82,348
,,,,3277.117699,0.750705041,82,348
,,,,3280.985335,0.750706663,81,348
,,,,3285.886392,0.750706664,81,348
,,,,3290.441045,0.750706663,81,348
,,,,3293.967476,0.750706663,81,348
,,,,3298.891004,0.750706663,81,348
,,,,3302.631966,0.750707574,82,349
,,,,3307.343078,0.750707574,82,349
,,,,3313.495135,0.750707574,82,349
,,,,3321.040219,0.750707574,82,349
,,,,3327.382871,0.750707574,82,349
,,,,3332.685599,0.75070878,88,355
,,,,3336.081959,0.75070878,88,355
,,,,3341.415567,0.75070878,88,355
,,,,3347.113599,0.75070878,88,355
,,,,3352.661797,0.750708787,88,355
,,,,3357.704229,0.750708787,88,355
,,,,3362.701245,0.750708787,88,355
,,,,3368.319628,0.750708787,88,355
,,,,3376.300042,0.750709461,84,351
,,,,3381.154239,0.750709461,84,351
,,,,3385.453584,0.750709461,84,351
,,,,3389.539302,0.750709461,84,351
,,,,3394.442042,0.750711789,85,353
,,,,3399.109923,0.750714523,87,353
,,,,3404.395996,0.750714523,87,353
,,,,3410.495498,0.750714523,87,353
,,,,3417.453006,0.750714523,87,353
,,,,3421.660707,0.750714523,87,353
,,,,3427.51639,0.750714523,87,353
,,,,3433.001745,0.750714523,87,353
,,,,3438.503059,0.750714523,87,353
,,,,3442.795636,0.750714592,88,354
,,,,3448.332837,0.750714951,87,355
,,,,3453.803586,0.750714951,87,355
,,,,3459.186645,0.750714951,87,355
,,,,3463.725185,0.750714951,87,355
,,,,3468.536016,0.750714951,87,355
,,,,3472.529533,0.750717632,84,351
,,,,3476.095504,0.750717632,84,351
,,,,3479.49748,0.750717635,84,351
,,,,3484.271362,0.750717635,84,351
,,,,3489.012257,0.750717635,84,351
,,,,3492.56595,0.750717635,84,351
,,,,3496.981566,0.750718244,87,354
,,,,3502.961776,0.750718244,87,354
,,,,3507.142121,0.750718244,87,354
,,,,3513.945997,0.750720409,94,361
,,,,3518.85868,0.750726646,90,357
,,,,3523.845013,0.750726646,90,357
,,,,3527.301647,0.750729431,87,351
,,,,3532.093032,0.750729516,86,350
,,,,3537.092867,0.750729516,86,350
,,,,3540.987245,0.750729516,86,350
,,,,3546.784188,0.750729516,86,350
,,,,3552.109997,0.750734343,84,345
,,,,3557.320018,0.750734343,84,345
,,,,3563.515386,0.750734343,84,345
,,,,3570.881337,0.750734343,84,345
,,,,3576.192544,0.750734343,84,345
,,,,3581.490078,0.750734343,84,345
,,,,3585.803912,0.750734343,84,345
,,,,3589.601439,0.750734343,84,345
,,,,3593.839829,0.750734575,81,343
,,,,3597.960872,0.750734575,81,343
,,,,3604.202341,0.750734575,81,343
,,,,3610.092497,0.750734576,81,343
,,,,3614.701726,0.750734575,81,343
,,,,3617.88068,0.750734575,81,343
,,,,3623.347327,0.750734575,81,343
,,,,3627.548026,0.750734575,81,343
,,,,3631.727938,0.750734575,81,343
,,,,3636.972407,0.750734575,81,343
,,,,3642.143072,0.750734575,81,343
,,,,3646.593093,0.750734576,83,344
,,,,3650.146323,0.750734576,83,344
,,,,3654.41973,0.750734576,83,344
,,,,3660.89852,0.750735128,82,343
,,,,3666.91863,0.750735128,82,343
,,,,3672.863493,0.750735128,82,343
,,,,3677.120386,0.750735247,82,343
,,,,3682.88976,0.750735247,82,343
,,,,3688.773886,0.750735264,80,342
,,,,3693.674626,0.750735272,81,343
,,,,3698.378009,0.750735272,81,343
,,,,3703.690644,0.750735272,81,343
,,,,3709.415552,0.750735563,80,343
,,,,3715.119306,0.750736196,86,349
,,,,3719.598284,0.750736196,86,349
,,,,3726.137809,0.750736196,86,349
,,,,3730.869703,0.750736196,86,349
,,,,3735.071388,0.750736196,86,349
,,,,3738.581184,0.750736196,86,349
,,,,3744.70817,0.750736196,86,349
,,,,3749.575719,0.750736196,86,349
,,,,3755.212805,0.750736196,86,349
,,,,3760.933805,0.750736196,86,349
,,,,3767.531119,0.750736196,86,349
,,,,3771.802116,0.750736196,86,349
,,,,3776.142367,0.750736196,86,349
,,,,3780.103096,0.750736196,86,349
,,,,3784.474643,0.750739624,89,355
,,,,3790.20674,0.750739624,89,355
,,,,3795.804143,0.750739624,89,355
,,,,3802.308802,0.750739624,89,355
,,,,3808.205947,0.750739624,89,355
,,,,3812.767148,0.750743667,87,350
,,,,3819.351097,0.750743667,87,350
,,,,3828.114148,0.750745008,86,347
,,,,3831.733545,0.750745008,86,347
,,,,3836.12659,0.750745008,86,347
,,,,3841.938807,0.750745008,86,347
,,,,3848.055385,0.750745008,86,347
,,,,3852.563035,0.750745008,86,347
,,,,3855.943109,0.750745008,86,347
,,,,3860.218144,0.750751286,78,337
,,,,3867.095004,0.750751286,78,337
,,,,3872.660107,0.750751286,78,337
,,,,3882.177796,0.750751286,78,337
,,,,3887.341783,0.750751286,78,337
,,,,3891.974632,0.750751286,78,337
,,,,3896.470102,0.750751286,78,337
,,,,3904.202412,0.750751347,70,329
,,,,3908.833627,0.750751347,70,329
,,,,3915.659245,0.750751347,70,329
,,,,3921.527058,0.750751347,70,329
,,,,3925.247097,0.750751809,76,333
,,,,3931.648752,0.750752503,75,336
,,,,3936.953368,0.750752503,75,336
,,,,3943.31048,0.750752503,76,336
,,,,3950.793522,0.750752503,75,336
,,,,3956.973615,0.750752503,75,336
,,,,3963.849368,0.750752503,75,336
,,,,3968.709621,0.750753663,70,331
,,,,3973.68109,0.750753717,70,331
,,,,3978.0395,0.750753717,70,331
,,,,3982.731179,0.750753717,70,331
,,,,3988.517703,0.750755768,72,330
,,,,3993.977678,0.750755768,72,330
,,,,3999.787546,0.750755768,72,330
,,,,4006.462094,0.750755768,72,330
,,,,4011.169374,0.750755768,72,330
,,,,4016.861154,0.750755768,72,330
,,,,4021.067302,0.750755768,72,330
,,,,4027.501773,0.750755768,72,330
,,,,4034.146564,0.750755768,72,330
,,,,4038.433403,0.75075751,73,330
,,,,4045.943638,0.75075751,73,330
,,,,4049.671391,0.75075751,73,330
,,,,4054.120365,0.75075751,73,330
,,,,4059.355798,0.75075751,73,330
,,,,4065.627865,0.75075751,73,330
,,,,4071.956927,0.75075751,73,330
,,,,4077.308872,0.750757531,73,330
,,,,4082.918006,0.750757531,73,330
,,,,4087.777584,0.750757531,73,330
,,,,4093.380844,0.75075813,76,333
,,,,4098.655629,0.75075813,76,333
,,,,4104.900641,0.75075813,76,333
,,,,4108.532407,0.75075813,76,333
,,,,4113.103734,0.75075813,76,333
,,,,4119.023446,0.750758131,76,333
,,,,4123.404087,0.75075813,76,333
,,,,4126.999215,0.75075813,76,333
,,,,4133.947402,0.75075813,76,333
,,,,4140.108829,0.750758131,76,333
,,,,4145.581608,0.750758131,76,333
,,,,4150.838889,0.750759807,74,328
,,,,4155.120749,0.750759811,75,329
,,,,4158.670805,0.750759978,73,326
,,,,4163.990039,0.750759978,73,326
,,,,4168.141257,0.750759978,73,326
,,,,4172.175735,0.750762702,76,331
,,,,4178.15044,0.750762887,75,328
,,,,4183.101209,0.750762887,75,328
,,,,4188.482112,0.750763086,75,328
,,,,4194.263665,0.750763086,75,328
,,,,4197.63572,0.750763086,75,328
,,,,4202.57897,0.750763107,77,332
,,,,4207.849557,0.750763107,77,332
,,,,4212.687848,0.750763107,77,332
,,,,4218.684762,0.750763107,77,332
,,,,4225.106638,0.750763107,77,332
,,,,4231.273791,0.750763107,77,332
,,,,4236.630185,0.750763107,77,332
,,,,4241.478609,0.750763107,77,332
,,,,4245.396031,0.750763107,77,332
,,,,4252.950866,0.750765233,77,329
,,,,4259.481723,0.750765233,77,329
,,,,4264.064912,0.750765233,77,329
,,,,4270.204055,0.750765233,77,329
,,,,4274.997011,0.750765233,77,329
,,,,4278.525446,0.750765233,77,329
,,,,4283.222436,0.750765258,76,329
,,,,4288.396351,0.750766854,76,329
,,,,4294.467149,0.750766854,76,329
,,,,4299.866249,0.750766854,76,329
,,,,4307.128343,0.750766854,76,329
,,,,4314.245354,0.750766854,76,329
,,,,4319.179789,0.750766854,76,329
,,,,4325.277505,0.750766854,76,329
,,,,4330.9389,0.750766854,76,329
,,,,4336.160191,0.750766854,76,329
,,,,4343.01852,0.750766854,76,329
,,,,4348.192614,0.75076695,76,329
,,,,4353.703906,0.750767026,76,329
,,,,4358.625079,0.750767026,76,329
,,,,4364.47686,0.750767026,76,329
,,,,4370.347064,0.750767026,76,329
,,,,4376.535016,0.750767102,76,329
,,,,4385.133057,0.750767102,76,329
,,,,4393.399844,0.750767102,76,329
,,,,4400.096232,0.750767102,76,329
,,,,4407.110442,0.750767102,76,329
,,,,4411.405558,0.750767103,76,329
,,,,4416.057651,0.750767102,76,329
,,,,4422.758649,0.750767334,77,329
,,,,4427.980083,0.750767341,77,329
,,,,4432.338731,0.750767341,77,329
,,,,4435.992151,0.750767424,77,329
,,,,4440.995542,0.750767429,77,329
,,,,4446.460134,0.750767448,77,329
,,,,4452.443155,0.750768673,79,329
,,,,4457.638308,0.750768673,79,329
,,,,4465.886734,0.750768673,79,329
,,,,4472.152664,0.750768673,79,329
,,,,4478.436802,0.750768673,79,329
,,,,4483.376374,0.750768673,79,329
,,,,4490.7842,0.750768673,79,329
,,,,4496.510447,0.750768673,79,329
,,,,4501.724845,0.750768673,79,329
,,,,4507.67316,0.750770783,79,330
,,,,4512.696071,0.750770783,79,330
,,,,4516.503405,0.750774698,87,339
,,,,4522.115954,0.750774698,87,339
,,,,4529.625365,0.750774698,87,339
,,,,4535.14393,0.750774698,87,339
,,,,4539.661197,0.750774698,87,339
,,,,4545.456749,0.750774698,87,339
,,,,4552.123406,0.750782812,79,331
,,,,4556.001397,0.750782812,79,331
,,,,4560.993523,0.750785659,79,331
,,,,4567.754263,0.750785659,79,331
,,,,4574.451643,0.750785659,79,331
,,,,4579.980134,0.750785659,79,331
,,,,4584.924572,0.750785659,79,331
,,,,4591.091452,0.750785718,79,331
,,,,4595.892618,0.750785718,79,331
,,,,4599.992507,0.750785718,79,331
,,,,4605.432571,0.750785718,79,331
,,,,4613.292049,0.750785718,79,331
,,,,4619.094312,0.750785718,79,331
,,,,4627.571116,0.750785803,78,331
,,,,4636.737705,0.750785803,78,331
,,,,4641.19825,0.750785803,78,331
,,,,4646.797977,0.750785803,78,331
,,,,4651.640438,0.750785803,78,331
,,,,4657.427136,0.750785803,78,331
,,,,4661.584243,0.750786012,81,332
,,,,4669.647506,0.750786012,81,332
,,,,4676.066274,0.750786012,81,332
,,,,4681.576852,0.750786012,81,332
,,,,4686.773769,0.750786012,81,332
,,,,4692.845155,0.750786012,81,332
,,,,4698.022268,0.750786012,81,332
,,,,4704.799008,0.750786012,81,332
,,,,4711.511333,0.750786012,81,332
,,,,4716.122466,0.750786012,81,332
,,,,4722.164977,0.750786012,81,332
,,,,4729.086728,0.750786012,81,332
,,,,4733.225886,0.750788457,82,331
,,,,4738.462402,0.750788457,82,331
,,,,4745.099783,0.750788457,82,331
,,,,4749.316972,0.750788457,82,331
,,,,4754.003021,0.750788457,82,331
,,,,4758.033134,0.750788457,82,331
,,,,4764.442351,0.750788457,82,331
,,,,4771.116585,0.750788457,82,331
,,,,4777.112156,0.750788457,82,331
,,,,4782.688534,0.750788457,82,331
,,,,4786.551999,0.750788457,82,331
,,,,4791.63847,0.750788457,82,331
,,,,4797.378386,0.750788457,82,331
,,,,4803.377495,0.750788457,82,331
,,,,4807.983833,0.750788457,82,331
,,,,4812.433423,0.750788457,82,331
,,,,4820.137939,0.750788457,82,331
,,,,4826.339327,0.750788457,82,331
,,,,4832.810271,0.750788457,82,331
,,,,4839.831925,0.750788457,82,331
,,,,4844.076759,0.750788457,82,331
,,,,4847.900477,0.750788457,82,331
,,,,4853.020575,0.750788457,82,331
,,,,4859.219198,0.750788457,82,331
,,,,4864.152196,0.750788457,82,331
,,,,4868.793938,0.750788457,82,331
,,,,4875.078443,0.750788457,82,331
,,,,4881.352435,0.750788457,82,331
,,,,4887.997734,0.750788457,82,331
,,,,4891.725251,0.750788457,82,331
,,,,4898.892342,0.750788457,82,331
,,,,4905.32444,0.750788457,82,331
,,,,4908.995875,0.750788514,82,334
,,,,4912.559863,0.750788514,82,334
,,,,4918.448493,0.750790706,84,337
,,,,4924.144839,0.750790706,84,337
,,,,4928.690586,0.750790706,84,337
,,,,4932.566148,0.750790706,84,337
,,,,4939.326077,0.750791214,82,334
,,,,4946.197992,0.750791214,82,334
,,,,4952.846846,0.750791214,82,334
,,,,4956.878105,0.750797658,81,331
,,,,4962.727904,0.750797658,81,331
,,,,4968.17427,0.750797658,81,331
,,,,4974.560579,0.750797884,81,332
,,,,4982.945725,0.750799936,84,333
,,,,4990.277764,0.750799936,84,333
,,,,4996.357279,0.750801775,79,329
,,,,5002.684645,0.750801775,79,329
,,,,5007.087283,0.750801775,79,329
,,,,5010.501283,0.750801775,79,329
,,,,5016.050516,0.750801775,79,329
,,,,5022.551197,0.750801775,79,329
,,,,5029.364627,0.750801775,79,329
,,,,5033.821089,0.750801775,79,329
,,,,5037.882487,0.750801775,79,329
,,,,5042.872823,0.750801775,79,329
,,,,5049.197655,0.750801775,79,329
,,,,5053.773637,0.750801775,79,329
,,,,5061.081214,0.750801775,79,329
,,,,5066.373388,0.750801775,79,329
,,,,5073.768334,0.750801775,79,329
,,,,5079.978338,0.750801775,79,329
,,,,5086.131001,0.750801775,79,329
,,,,5092.283907,0.750801775,79,329
,,,,5097.911554,0.750801775,79,329
,,,,5105.792304,0.750801775,79,329
,,,,5110.015186,0.750801775,79,329
,,,,5114.419591,0.750802732,81,329
,,,,5119.330839,0.750802732,81,329
,,,,5125.035086,0.750802732,81,329
,,,,5130.220489,0.75080274,82,330
,,,,5136.147322,0.750806323,88,337
,,,,5144.101405,0.750806323,88,337
,,,,5150.961758,0.750806323,88,337
,,,,5157.108664,0.750806323,88,337
,,,,5164.48358,0.750806323,88,337
,,,,5170.810879,0.750806323,88,337
,,,,5177.057782,0.750806323,88,337
,,,,5184.010352,0.750806323,88,337
,,,,5191.273367,0.750806323,88,337
,,,,5197.786394,0.750806323,88,337
,,,,5206.842268,0.750815027,82,328
,,,,5213.170979,0.750815027,82,328
,,,,5217.663201,0.750815027,82,328
,,,,5222.649836,0.750815027,82,328
,,,,5228.946477,0.750815027,82,328
,,,,5235.493698,0.750815027,82,328
,,,,5241.72934,0.750815027,82,328
,,,,5248.199802,0.750817461,83,329
,,,,5254.408812,0.750817461,83,329
,,,,5261.26051,0.750817461,83,329
,,,,5267.961738,0.750817461,83,329
,,,,5274.325448,0.750817461,83,329
,,,,5279.460518,0.750817461,83,329
,,,,5284.448171,0.750817461,83,329
,,,,5289.826246,0.750817461,83,329
,,,,5295.720941,0.750817461,83,329
,,,,5299.628233,0.750824907,80,327
,,,,5305.615273,0.750824907,80,327
,,,,5312.348574,0.750824907,80,327
,,,,5318.48901,0.750824907,80,327
,,,,5324.467647,0.750824907,80,327
,,,,5329.258212,0.750824907,80,327
,,,,5337.027965,0.750824907,80,327
,,,,5344.282892,0.750824907,80,327
,,,,5349.341979,0.750824907,80,327
,,,,5354.883829,0.750824907,80,327
,,,,5361.840898,0.750824907,80,327
,,,,5367.904757,0.750824907,80,327
,,,,5374.491524,0.750824907,80,327
,,,,5381.584372,0.750824907,80,327
,,,,5389.181908,0.750824907,80,327
,,,,5393.799893,0.750824907,80,327
,,,,5399.821409,0.750824907,80,327
,,,,5404.601407,0.750825751,84,332
,,,,5409.248777,0.750825751,84,332
,,,,5415.306586,0.750825751,84,332
,,,,5419.786434,0.750825995,87,335
,,,,5423.505737,0.750825995,87,335
,,,,5430.755965,0.750825995,87,335
,,,,5436.767295,0.750825995,87,335
,,,,5444.140317,0.750825995,87,335
,,,,5450.543218,0.750825995,87,335
,,,,5458.054938,0.750825995,87,335
,,,,5465.691159,0.750825995,87,335
,,,,5473.169032,0.750825995,87,335
,,,,5477.162349,0.750825995,87,335
,,,,5483.943724,0.750825995,87,335
,,,,5488.451813,0.750825995,87,335
,,,,5491.709426,0.750827341,83,329
,,,,5495.735739,0.750827341,83,329
,,,,5503.992633,0.750827341,83,329
,,,,5510.410052,0.750827341,83,329
,,,,5514.748602,0.750827341,83,329
,,,,5521.611967,0.750827341,83,329
,,,,5528.348557,0.750827341,83,329
,,,,5535.31999,0.750827341,83,329
,,,,5540.360175,0.750827341,83,329
,,,,5547.02472,0.750827341,83,329
,,,,5554.010713,0.750829654,90,337
,,,,5560.171883,0.75083306,82,328
,,,,5567.102392,0.75083306,82,328
,,,,5573.827037,0.75083306,82,328
,,,,5579.130887,0.75083306,82,328
,,,,5583.170061,0.75083306,82,328
,,,,5588.08749,0.75083306,82,328
,,,,5592.149297,0.75083306,82,328
,,,,5596.422955,0.75083306,82,328
,,,,5603.927505,0.75083306,82,328
,,,,5608.697574,0.75083306,82,328
,,,,5615.837241,0.75083306,82,328
,,,,5619.846138,0.75083306,82,328
,,,,5624.542155,0.750833441,82,328
,,,,5631.216039,0.750833441,82,328
,,,,5640.143791,0.750833441,82,328
,,,,5648.436768,0.750833441,82,328
,,,,5655.098883,0.750833441,82,328
,,,,5661.009677,0.750833441,82,328
,,,,5664.948921,0.750833441,82,328
,,,,5672.228222,0.750833441,82,328
,,,,5678.643902,0.750833441,82,328
,,,,5683.759936,0.750833441,82,328
,,,,5688.445208,0.750833441,82,328
,,,,5693.142804,0.750833441,82,328
,,,,5699.992871,0.750833441,82,328
,,,,5706.941053,0.750833441,82,328
,,,,5712.1122,0.750833441,82,328
,,,,5716.271435,0.750833441,82,328
,,,,5720.845031,0.750836061,87,330
,,,,5727.015978,0.750836061,87,330
,,,,5732.305852,0.750836061,87,330
,,,,5738.688924,0.750836061,87,330
,,,,5745.689435,0.750836061,87,330
,,,,5753.947999,0.750836061,87,330
,,,,5761.174399,0.750836061,87,330
,,,,5768.688052,0.750836061,87,330
,,,,5774.215642,0.750836061,87,330
,,,,5780.265394,0.750836061,87,330
,,,,5787.510656,0.750836061,87,330
,,,,5792.875569,0.750836061,87,330
,,,,5796.49608,0.750836061,87,330
,,,,5801.478924,0.750836061,87,330
,,,,5807.411191,0.750841087,86,328
,,,,5813.034667,0.750841087,86,328
,,,,5819.36397,0.750841087,86,328
,,,,5826.130947,0.750841087,86,328
,,,,5833.69756,0.750841087,86,328
,,,,5839.671573,0.750841087,86,328
,,,,5846.402387,0.750841087,86,328
,,,,5853.272219,0.750841087,86,328
,,,,5860.149669,0.750841087,86,328
,,,,5865.812687,0.750841087,86,328
,,,,5871.111487,0.750841087,86,328
,,,,5876.382323,0.750841087,86,328
,,,,5884.214106,0.750841087,86,328
,,,,5888.427806,0.750841087,86,328
,,,,5895.164761,0.750841087,86,328
,,,,5902.562004,0.750841284,89,340
,,,,5909.792051,0.750841284,89,340
,,,,5916.427981,0.750841284,89,340
,,,,5920.334249,0.750841284,89,340
,,,,5924.835375,0.750841284,89,340
,,,,5930.322769,0.75084963,91,336
,,,,5934.330929,0.75084963,91,336
,,,,5940.422555,0.75084963,91,336
,,,,5945.293506,0.75084963,91,336
,,,,5949.869033,0.75084967,95,342
,,,,5955.258331,0.750859869,80,326
,,,,5960.391848,0.750859869,80,326
,,,,5967.992164,0.750859869,80,326
,,,,5973.567952,0.750859869,80,326
,,,,5980.832369,0.750859869,80,326
,,,,5988.310598,0.750859869,80,326
,,,,5995.126668,0.750859869,80,326
,,,,6001.662914,0.750859869,80,326
,,,,6007.802267,0.750859869,80,326
,,,,6012.780619,0.750859869,80,326
,,,,6019.621339,0.75085989,80,327
,,,,6027.647878,0.75085989,80,327
,,,,6033.043308,0.75085989,80,327
,,,,6038.995508,0.75085989,80,327
,,,,6046.210038,0.75085989,80,327
,,,,6052.956518,0.75085989,80,327
,,,,6060.762152,0.75085989,80,327
,,,,6066.349642,0.750860706,82,329
,,,,6070.543812,0.750860706,82,329
,,,,6076.026447,0.750860706,82,329
,,,,6081.089565,0.750860706,82,329
,,,,6087.667927,0.750864744,80,326
,,,,6092.428117,0.75087251,82,327
,,,,6099.172656,0.75087251,82,327
,,,,6103.901965,0.75087251,82,327
,,,,6111.129119,0.75087251,82,327
,,,,6116.620839,0.75087251,82,327
,,,,6125.551947,0.75087266,89,337
,,,,6133.461388,0.75087266,89,337
,,,,6139.103855,0.750880242,82,328
,,,,6144.599833,0.750880242,82,328
,,,,6151.457208,0.750880242,82,328
,,,,6156.388393,0.750880242,82,328
,,,,6162.472417,0.750880242,82,328
,,,,6170.28226,0.750880242,82,328
,,,,6176.064164,0.750880242,82,328
,,,,6183.26558,0.750880242,82,328
,,,,6190.647756,0.750880242,82,328
,,,,6199.423956,0.750880242,82,328
,,,,6206.551905,0.750880242,82,328
,,,,6210.741721,0.750880242,82,328
,,,,6217.25496,0.750880242,82,328
,,,,6224.002027,0.750880242,82,328
,,,,6231.842238,0.750880242,82,328
,,,,6239.66554,0.750881167,82,331
,,,,6247.387641,0.750881167,82,331
,,,,6253.144099,0.750881167,82,331
,,,,6259.717704,0.750881167,82,331
,,,,6266.619076,0.750881167,82,331
,,,,6273.172577,0.750881167,82,331
,,,,6280.655438,0.750881167,82,331
,,,,6287.967238,0.750881167,82,331
,,,,6295.71305,0.750881167,82,331
,,,,6302.58253,0.750881167,82,331
,,,,6309.397441,0.750881167,82,331
,,,,6312.984327,0.750881167,82,331
,,,,6319.999916,0.750881167,82,331
,,,,6323.967663,0.750881167,82,331
,,,,6330.032153,0.750885612,84,332
,,,,6337.318595,0.750885612,84,332
,,,,6343.401654,0.750885612,84,332
,,,,6349.713802,0.750885612,84,332
,,,,6356.400947,0.750885612,84,332
,,,,6362.396432,0.750885612,84,332
,,,,6370.279393,0.750885612,84,332
,,,,6374.882423,0.750885612,84,332
,,,,6382.470792,0.750885612,84,332
,,,,6389.297086,0.750885612,84,332
,,,,6397.638584,0.750885612,84,332
,,,,6405.96582,0.750885612,84,332
,,,,6410.283537,0.750885612,84,332
,,,,6417.443059,0.750885612,84,332
,,,,6421.699662,0.750885612,84,332
,,,,6428.610694,0.750885612,84,332
,,,,6432.998257,0.750885612,84,332
,,,,6441.529751,0.750885612,84,332
,,,,6449.046413,0.750885612,84,332
,,,,6454.002054,0.750885612,84,332
,,,,6461.20426,0.750886455,85,332
,,,,6468.99645,0.750886455,85,332
,,,,6478.081198,0.750886455,85,332
,,,,6484.210965,0.750886455,85,332
,,,,6491.855983,0.750886455,85,332
,,,,6498.690014,0.750886455,85,332
,,,,6503.261883,0.750886455,85,332
,,,,6511.281336,0.750886455,85,332
,,,,6516.440792,0.750886455,85,332
,,,,6522.044873,0.750886455,85,332
,,,,6530.402583,0.750886455,85,332
,,,,6536.190818,0.750886455,85,332
,,,,6542.430218,0.750886455,85,332
,,,,6558.711432,0.750886455,85,332
,,,,6567.092455,0.750886455,85,332
,,,,6572.67312,0.750886455,85,332
,,,,6581.839002,0.750886459,85,332
,,,,6590.581259,0.750886459,85,332
,,,,6599.406268,0.750886459,85,332
,,,,6604.769285,0.750886459,85,332
,,,,6613.102641,0.750886459,85,332
,,,,6619.654539,0.750886459,85,332
,,,,6624.899737,0.750890343,88,332
,,,,6632.984103,0.750890343,88,332
,,,,6641.304513,0.750890343,88,332
,,,,6649.612394,0.750890343,88,332
,,,,6655.496355,0.750890343,88,332
,,,,6663.502599,0.750890343,88,332
,,,,6671.277463,0.750890343,88,332
,,,,6676.066264,0.750890484,89,334
,,,,6679.799359,0.750890484,89,334
,,,,6686.189194,0.750890484,89,334
,,,,6690.29901,0.750890484,89,334
,,,,6697.281151,0.750890484,89,334
,,,,6705.297428,0.750890484,89,334
,,,,6711.993698,0.750890484,89,334
,,,,6716.654081,0.750890484,89,334
,,,,6726.247017,0.750890484,89,334
,,,,6734.126327,0.750890484,89,334
,,,,6742.307254,0.750890484,89,334
,,,,6748.902259,0.750890484,89,334
,,,,6754.063862,0.750890484,89,334
,,,,6760.63039,0.750890484,89,334
,,,,6767.877853,0.750890484,89,334
,,,,6774.158307,0.750890484,89,334
,,,,6782.096911,0.750890484,89,334
,,,,6790.651249,0.750890484,89,334
,,,,6797.963873,0.750890484,89,334
,,,,6805.052092,0.750890484,89,334
,,,,6811.63355,0.750890484,89,334
,,,,6817.841782,0.750890484,89,334
,,,,6825.83254,0.750890484,89,334
,,,,6830.836104,0.750890484,89,334
,,,,6838.685845,0.750890484,89,334
,,,,6845.637422,0.750890484,89,334
,,,,6852.955692,0.750890484,89,334
,,,,6859.821018,0.750890484,89,334
,,,,6867.396514,0.750890484,89,334
,,,,6871.964695,0.750890484,89,334
,,,,6877.392653,0.750890484,89,334
,,,,6885.139035,0.750890484,89,334
,,,,6889.850456,0.750890484,89,334
,,,,6898.253242,0.750890484,89,334
,,,,6903.441821,0.750890484,89,334
,,,,6911.466225,0.750894719,84,332
,,,,6918.411761,0.750894719,84,332
,,,,6925.643579,0.750894719,84,332
,,,,6932.43926,0.750894719,84,332
,,,,6939.65694,0.750894719,84,332
,,,,6947.230564,0.750894719,84,332
,,,,6953.935918,0.750894719,84,332
,,,,6959.678598,0.750894719,84,332
,,,,6967.624379,0.750894719,84,332
,,,,6973.186094,0.750894719,84,332
,,,,6980.736915,0.750894719,84,332
,,,,6986.943622,0.750894719,84,332
,,,,6992.961204,0.75090014,85,333
,,,,7001.029884,0.75090014,85,333
,,,,7008.855632,0.75090014,85,333
,,,,7014.296402,0.75090014,85,333
,,,,7020.989052,0.75090014,85,333
,,,,7029.224081,0.75090014,85,333
,,,,7036.504037,0.750910097,83,333
,,,,7044.230678,0.750910097,83,333
,,,,7056.606189,0.750910097,83,333
,,,,7062.346812,0.750910097,83,333
,,,,7068.53499,0.750910097,83,333
,,,,7076.206937,0.750910097,83,333
,,,,7083.335491,0.750917859,84,331
,,,,7091.699766,0.750917859,84,331
,,,,7098.906255,0.750917859,84,331
,,,,7106.483761,0.750917859,84,331
,,,,7111.861141,0.750917859,84,331
,,,,7116.787012,0.750917859,84,331
,,,,7124.761761,0.750917859,84,331
,,,,7131.096619,0.750917859,84,331
,,,,7136.913179,0.750917859,84,331
,,,,7145.914173,0.750917859,84,331
,,,,7152.028154,0.750917859,84,331
,,,,7160.073387,0.750923507,84,329
,,,,7169.670089,0.750923507,84,329
,,,,7176.52529,0.750923507,84,329
,,,,7183.992784,0.750923507,84,329
,,,,7188.450489,0.750923507,84,329
,,,,7195.781954,0.750923507,84,329
,,,,7204.441118,0.750923507,84,329
,,,,7211.020072,0.750923895,86,332
,,,,7215.568103,0.750923895,86,332
,,,,7220.680141,0.750923895,86,332
,,,,7228.554714,0.75092769,85,327
,,,,7236.224347,0.75092769,85,327
,,,,7242.62,0.75092769,85,327
,,,,7249.786544,0.75092769,85,327
,,,,7257.203943,0.75092769,85,327
,,,,7264.433642,0.75092769,85,327
,,,,7272.593536,0.75092769,85,327
,,,,7278.715916,0.75092769,85,327
,,,,7286.600083,0.75092769,85,327
,,,,7292.92143,0.75092769,85,327
,,,,7300.932522,0.75092769,85,327
,,,,7307.766907,0.75092769,85,327
,,,,7312.785142,0.75092769,85,327
,,,,7319.004571,0.750931254,84,328
,,,,7324.0752,0.750931254,84,328
,,,,7330.079453,0.750931254,84,328
,,,,7335.287123,0.750931254,84,328
,,,,7341.164789,0.750931254,84,328
,,,,7347.962321,0.750931254,84,328
,,,,7354.691981,0.750931254,84,328
,,,,7362.733573,0.750931254,84,328
,,,,7369.424143,0.750931254,84,328
,,,,7376.726844,0.750931254,84,328
,,,,7382.218569,0.750936939,84,330
,,,,7389.284951,0.750936939,84,330
,,,,7393.913105,0.750936939,84,330
,,,,7401.200342,0.750948615,85,327
,,,,7407.643251,0.750948615,85,327
,,,,7412.924212,0.750948615,85,327
,,,,7419.737543,0.750948615,85,327
,,,,7426.765331,0.750948615,85,327
,,,,7431.559965,0.750948615,85,327
,,,,7438.506654,0.750948615,85,327
,,,,7447.717321,0.750948615,85,327
,,,,7454.600062,0.750948615,85,327
,,,,7460.692807,0.750949164,85,326
,,,,7467.604416,0.750949164,85,326
,,,,7471.516419,0.750949164,85,326
,,,,7477.406379,0.750949164,85,326
,,,,7483.068949,0.750949164,85,326
,,,,7489.053343,0.750949164,85,326
,,,,7494.522918,0.750949164,85,326
,,,,7499.066341,0.750949164,85,326
,,,,7503.235765,0.750949164,85,326
,,,,7509.703683,0.750954461,79,322
,,,,7515.025236,0.750954461,79,322
,,,,7522.718885,0.750954461,79,322
,,,,7530.467102,0.750954461,79,322
,,,,7536.075118,0.750954461,79,322
,,,,7542.052927,0.750954461,79,322
,,,,7547.159443,0.750954461,79,322
,,,,7552.5246,0.750954461,79,322
,,,,7560.098093,0.750954461,79,322
,,,,7563.974951,0.750954598,80,325
,,,,7568.452595,0.750954598,80,325
,,,,7573.261462,0.750954598,80,325
,,,,7580.311779,0.750957361,75,316
,,,,7587.644478,0.750957361,75,316
,,,,7592.974988,0.750957361,75,316
,,,,7600.128851,0.750957361,75,316
,,,,7608.03101,0.750957361,75,316
,,,,7615.580015,0.750957361,75,316
,,,,7622.061263,0.750957378,74,314
,,,,7628.817191,0.750957378,74,314
,,,,7635.743642,0.750957378,74,314
,,,,7642.613474,0.750957378,74,314
,,,,7648.991249,0.750957378,74,314
,,,,7657.241687,0.750957378,74,314
,,,,7664.546247,0.750957378,74,314
,,,,7670.868652,0.750957378,74,314
,,,,7679.599486,0.750957378,74,314
,,,,7684.760808,0.750957378,74,314
,,,,7689.803775,0.750957378,74,314
,,,,7697.116297,0.750957378,74,314
,,,,7703.372363,0.750957378,74,314
,,,,7709.352663,0.750957378,74,314
,,,,7715.560865,0.750957378,74,314
,,,,7721.683472,0.750957378,74,314
,,,,7725.989518,0.750957378,74,314
,,,,7734.122727,0.750957378,74,314
,,,,7740.513212,0.750957378,74,314
,,,,7747.591528,0.750957378,74,314
,,,,7754.660185,0.750957378,74,314
,,,,7762.022585,0.750957378,74,314
,,,,7768.623508,0.750957854,74,314
